Explainable Tsetlin Machine framework for fake news detection with credibility score assessment

The proliferation of fake news, i.e., news intentionally spread for misinformation, poses a threat to individuals and society. Despite various fact-checking websites such as PolitiFact, robust detection techniques are required to deal with the increase in fake news. Several deep learning models show promising results for fake news classification, however, their black-box nature makes it difficult to explain their classification decisions and quality-assure the models. We here address this problem by proposing a novel interpretable fake news detection framework based on the recently introduced Tsetlin Machine (TM). In brief, we utilize the conjunctive clauses of the TM to capture lexical and semantic properties of both true and fake news text. Further, we use the clause ensembles to calculate the credibility of fake news. For evaluation, we conduct experiments on two publicly available datasets, PolitiFact and GossipCop, and demonstrate that the TM framework significantly outperforms previously published baselines by at least $5\%$ in terms of accuracy, with the added benefit of an interpretable logic-based representation. Further, our approach provides higher F1-score than BERT and XLNet, however, we obtain slightly lower accuracy. We finally present a case study on our model's explainability, demonstrating how it decomposes into meaningful words and their negations.

==> confidence_gossipcop_bag.dat <==
1	0.002472623
2	0.002472623
3	0.002472623
4	0.003141213
5	0.003204467
6	0.00391117
7	0.00423554
8	0.004407633
9	0.005940522
10	0.006059801
11	0.006059801
12	0.006692851
13	0.006964089
14	0.008162571
15	0.008326093
16	0.0088364
17	0.009756666
18	0.010150801
19	0.010150801
20	0.012128435
21	0.012128435
22	0.012617161
23	0.012868764
24	0.013653659
25	0.01392564
26	0.014202961
27	0.014202961
28	0.014485724
29	0.014774032
30	0.01506799
31	0.015367706
32	0.017293157
33	0.01763634
34	0.018342891
35	0.018342891
36	0.018342891
37	0.018342891
38	0.018342891
39	0.018342891
40	0.018342891
41	0.018342891
42	0.018342891
43	0.018342891
44	0.018342891
45	0.019455085
46	0.019455085
47	0.019840306
48	0.022313439
49	0.023202938
50	0.023660578
51	0.024127021
52	0.024602428
53	0.025580788
54	0.027119717
55	0.027119717
56	0.029312231
57	0.029312231
58	0.031676228
59	0.032926395
60	0.032926395
61	0.034224158
62	0.034891409
63	0.035571189
64	0.036263716
65	0.036969209
66	0.036969209
67	0.037687891
68	0.037687891
69	0.038419986
70	0.038419986
71	0.038419986
72	0.038419986
73	0.038419986
74	0.038419986
75	0.039165723
76	0.039165723
77	0.039925334
78	0.040699054
79	0.040699054
80	0.042289772
81	0.042289772
82	0.042289772
83	0.042289772
84	0.042289772
85	0.043939815
86	0.043939815
87	0.043939815
88	0.043939815
89	0.044787703
90	0.044787703
91	0.047425873
92	0.048337629
93	0.048337629
94	0.048337629
95	0.048337629
96	0.049266006
97	0.049266006
98	0.049266006
99	0.050211273
100	0.050211273
101	0.050211273
102	0.051173701
103	0.051173701
104	0.052153563
105	0.052153563
106	0.053151136
107	0.053151136
108	0.0541667
109	0.055200538
110	0.055200538
111	0.055200538
112	0.055200538
113	0.056252934
114	0.056252934
115	0.057324176
116	0.057324176
117	0.057324176
118	0.057324176
119	0.057324176
120	0.057324176
121	0.057324176
122	0.058414556
123	0.058414556
124	0.058414556
125	0.058414556
126	0.058414556
127	0.059524366
128	0.061803466
129	0.062973356
130	0.062973356
131	0.062973356
132	0.065375333
133	0.065375333
134	0.065375333
135	0.065375333
136	0.065375333
137	0.066608036
138	0.066608036
139	0.066608036
140	0.06913842
141	0.06913842
142	0.06913842
143	0.06913842
144	0.070436731
145	0.071757542
146	0.071757542
147	0.071757542
148	0.071757542
149	0.071757542
150	0.071757542
151	0.073101173
152	0.073101173
153	0.073101173
154	0.074467945
155	0.074467945
156	0.074467945
157	0.074467945
158	0.07585818
159	0.07585818
160	0.07585818
161	0.07585818
162	0.07585818
163	0.07585818
164	0.077272202
165	0.077272202
166	0.077272202
167	0.077272202
168	0.078710337
169	0.078710337
170	0.078710337
171	0.078710337
172	0.078710337
173	0.078710337
174	0.078710337
175	0.078710337
176	0.080172912
177	0.080172912
178	0.080172912
179	0.080172912
180	0.080172912
181	0.080172912
182	0.081660255
183	0.081660255
184	0.081660255
185	0.081660255
186	0.083172696
187	0.084710566
188	0.084710566
189	0.084710566
190	0.084710566
191	0.084710566
192	0.084710566
193	0.086274194
194	0.086274194
195	0.086274194
196	0.086274194
197	0.086274194
198	0.086274194
199	0.086274194
200	0.087863915
201	0.087863915
202	0.087863915
203	0.089480059
204	0.089480059
205	0.089480059
206	0.091122961
207	0.091122961
208	0.091122961
209	0.091122961
210	0.091122961
211	0.091122961
212	0.092792953
213	0.092792953
214	0.092792953
215	0.092792953
216	0.092792953
217	0.094490369
218	0.094490369
219	0.094490369
220	0.094490369
221	0.096215542
222	0.096215542
223	0.096215542
224	0.097968804
225	0.097968804
226	0.097968804
227	0.099750489
228	0.099750489
229	0.099750489
230	0.099750489
231	0.099750489
232	0.101560928
233	0.101560928
234	0.101560928
235	0.101560928
236	0.103400451
237	0.103400451
238	0.103400451
239	0.103400451
240	0.103400451
241	0.103400451
242	0.10526939
243	0.10526939
244	0.10526939
245	0.10716807
246	0.10716807
247	0.10716807
248	0.10716807
249	0.10716807
250	0.10716807
251	0.10716807
252	0.10716807
253	0.10716807
254	0.109096821
255	0.109096821
256	0.109096821
257	0.111055967
258	0.111055967
259	0.111055967
260	0.111055967
261	0.111055967
262	0.111055967
263	0.11304583
264	0.11304583
265	0.11304583
266	0.11304583
267	0.115066732
268	0.115066732
269	0.115066732
270	0.115066732
271	0.115066732
272	0.117118991
273	0.117118991
274	0.117118991
275	0.117118991
276	0.117118991
277	0.117118991
278	0.119202922
279	0.119202922
280	0.119202922
281	0.121318838
282	0.121318838
283	0.123467048
284	0.123467048
285	0.123467048
286	0.123467048
287	0.123467048
288	0.123467048
289	0.123467048
290	0.123467048
291	0.123467048
292	0.123467048
293	0.125647857
294	0.125647857
295	0.125647857
296	0.125647857
297	0.125647857
298	0.125647857
299	0.127861566
300	0.127861566
301	0.127861566
302	0.127861566
303	0.127861566
304	0.127861566
305	0.127861566
306	0.127861566
307	0.127861566
308	0.127861566
309	0.127861566
310	0.127861566
311	0.127861566
312	0.127861566
313	0.127861566
314	0.127861566
315	0.127861566
316	0.127861566
317	0.127861566
318	0.127861566
319	0.127861566
320	0.127861566
321	0.127861566
322	0.127861566
323	0.127861566
324	0.127861566
325	0.127861566
326	0.127861566
327	0.127861566
328	0.127861566
329	0.127861566
330	0.127861566
331	0.127861566
332	0.127861566
333	0.127861566
334	0.127861566
335	0.127861566
336	0.127861566
337	0.130108474
338	0.130108474
339	0.130108474
340	0.130108474
341	0.130108474
342	0.130108474
343	0.130108474
344	0.132388874
345	0.132388874
346	0.132388874
347	0.132388874
348	0.132388874
349	0.132388874
350	0.132388874
351	0.132388874
352	0.134703052
353	0.134703052
354	0.134703052
355	0.134703052
356	0.134703052
357	0.134703052
358	0.134703052
359	0.134703052
360	0.134703052
361	0.134703052
362	0.134703052
363	0.137051293
364	0.137051293
365	0.137051293
366	0.137051293
367	0.137051293
368	0.137051293
369	0.137051293
370	0.137051293
371	0.139433873
372	0.139433873
373	0.139433873
374	0.139433873
375	0.139433873
376	0.139433873
377	0.139433873
378	0.139433873
379	0.139433873
380	0.139433873
381	0.139433873
382	0.139433873
383	0.139433873
384	0.139433873
385	0.139433873
386	0.141851065
387	0.141851065
388	0.141851065
389	0.141851065
390	0.141851065
391	0.141851065
392	0.144303134
393	0.144303134
394	0.144303134
395	0.144303134
396	0.144303134
397	0.144303134
398	0.14679034
399	0.14679034
400	0.14679034
401	0.14679034
402	0.14679034
403	0.14679034
404	0.149312935
405	0.149312935
406	0.149312935
407	0.149312935
408	0.149312935
409	0.149312935
410	0.149312935
411	0.149312935
412	0.149312935
413	0.149312935
414	0.149312935
415	0.149312935
416	0.149312935
417	0.151871164
418	0.151871164
419	0.151871164
420	0.151871164
421	0.151871164
422	0.151871164
423	0.151871164
424	0.151871164
425	0.151871164
426	0.154465265
427	0.154465265
428	0.154465265
429	0.154465265
430	0.154465265
431	0.154465265
432	0.154465265
433	0.154465265
434	0.154465265
435	0.157095469
436	0.157095469
437	0.157095469
438	0.157095469
439	0.157095469
440	0.159761997
441	0.159761997
442	0.159761997
443	0.159761997
444	0.159761997
445	0.159761997
446	0.162465063
447	0.162465063
448	0.162465063
449	0.162465063
450	0.16520487
451	0.16520487
452	0.16520487
453	0.16520487
454	0.16520487
455	0.16520487
456	0.16520487
457	0.16520487
458	0.167981615
459	0.167981615
460	0.167981615
461	0.167981615
462	0.167981615
463	0.167981615
464	0.170795482
465	0.170795482
466	0.170795482
467	0.170795482
468	0.170795482
469	0.170795482
470	0.170795482
471	0.170795482
472	0.170795482
473	0.173646647
474	0.173646647
475	0.173646647
476	0.173646647
477	0.173646647
478	0.173646647
479	0.173646647
480	0.176535275
481	0.176535275
482	0.176535275
483	0.176535275
484	0.176535275
485	0.176535275
486	0.176535275
487	0.176535275
488	0.176535275
489	0.179461519
490	0.179461519
491	0.179461519
492	0.179461519
493	0.179461519
494	0.179461519
495	0.182425524
496	0.182425524
497	0.182425524
498	0.182425524
499	0.182425524
500	0.182425524
501	0.182425524
502	0.182425524
503	0.185427419
504	0.185427419
505	0.185427419
506	0.185427419
507	0.185427419
508	0.185427419
509	0.185427419
510	0.185427419
511	0.185427419
512	0.185427419
513	0.185427419
514	0.188467325
515	0.188467325
516	0.188467325
517	0.188467325
518	0.188467325
519	0.188467325
520	0.188467325
521	0.188467325
522	0.188467325
523	0.188467325
524	0.188467325
525	0.188467325
526	0.188467325
527	0.191545349
528	0.191545349
529	0.191545349
530	0.191545349
531	0.191545349
532	0.191545349
533	0.191545349
534	0.191545349
535	0.194661584
536	0.194661584
537	0.194661584
538	0.194661584
539	0.194661584
540	0.194661584
541	0.194661584
542	0.194661584
543	0.194661584
544	0.194661584
545	0.194661584
546	0.194661584
547	0.194661584
548	0.197816111
549	0.197816111
550	0.197816111
551	0.197816111
552	0.201009
553	0.201009
554	0.201009
555	0.201009
556	0.201009
557	0.201009
558	0.201009
559	0.201009
560	0.201009
561	0.201009
562	0.201009
563	0.204240302
564	0.204240302
565	0.204240302
566	0.204240302
567	0.204240302
568	0.204240302
569	0.204240302
570	0.204240302
571	0.204240302
572	0.204240302
573	0.204240302
574	0.207510059
575	0.207510059
576	0.207510059
577	0.207510059
578	0.207510059
579	0.207510059
580	0.210818293
581	0.210818293
582	0.210818293
583	0.210818293
584	0.210818293
585	0.210818293
586	0.210818293
587	0.210818293
588	0.210818293
589	0.210818293
590	0.210818293
591	0.210818293
592	0.210818293
593	0.210818293
594	0.210818293
595	0.214165017
596	0.214165017
597	0.214165017
598	0.214165017
599	0.214165017
600	0.214165017
601	0.214165017
602	0.214165017
603	0.214165017
604	0.214165017
605	0.214165017
606	0.214165017
607	0.214165017
608	0.214165017
609	0.214165017
610	0.214165017
611	0.217550224
612	0.217550224
613	0.217550224
614	0.217550224
615	0.217550224
616	0.217550224
617	0.217550224
618	0.217550224
619	0.217550224
620	0.217550224
621	0.217550224
622	0.217550224
623	0.220973892
624	0.220973892
625	0.220973892
626	0.220973892
627	0.220973892
628	0.220973892
629	0.220973892
630	0.220973892
631	0.220973892
632	0.220973892
633	0.224435986
634	0.224435986
635	0.224435986
636	0.224435986
637	0.224435986
638	0.224435986
639	0.224435986
640	0.224435986
641	0.224435986
642	0.227936451
643	0.227936451
644	0.227936451
645	0.227936451
646	0.227936451
647	0.227936451
648	0.227936451
649	0.227936451
650	0.227936451
651	0.227936451
652	0.227936451
653	0.227936451
654	0.227936451
655	0.231475217
656	0.231475217
657	0.231475217
658	0.231475217
659	0.231475217
660	0.231475217
661	0.231475217
662	0.235052196
663	0.235052196
664	0.235052196
665	0.235052196
666	0.235052196
667	0.235052196
668	0.235052196
669	0.235052196
670	0.235052196
671	0.235052196
672	0.235052196
673	0.238667285
674	0.238667285
675	0.238667285
676	0.238667285
677	0.238667285
678	0.238667285
679	0.238667285
680	0.238667285
681	0.238667285
682	0.238667285
683	0.238667285
684	0.238667285
685	0.238667285
686	0.238667285
687	0.242320361
688	0.242320361
689	0.242320361
690	0.242320361
691	0.242320361
692	0.242320361
693	0.242320361
694	0.242320361
695	0.242320361
696	0.242320361
697	0.242320361
698	0.242320361
699	0.242320361
700	0.242320361
701	0.242320361
702	0.242320361
703	0.242320361
704	0.242320361
705	0.242320361
706	0.242320361
707	0.242320361
708	0.242320361
709	0.242320361
710	0.242320361
711	0.242320361
712	0.242320361
713	0.242320361
714	0.242320361
715	0.242320361
716	0.242320361
717	0.242320361
718	0.242320361
719	0.242320361
720	0.242320361
721	0.242320361
722	0.246011284
723	0.246011284
724	0.246011284
725	0.246011284
726	0.246011284
727	0.246011284
728	0.246011284
729	0.246011284
730	0.246011284
731	0.246011284
732	0.246011284
733	0.246011284
734	0.246011284
735	0.246011284
736	0.246011284
737	0.246011284
738	0.246011284
739	0.246011284
740	0.246011284
741	0.249739894
742	0.249739894
743	0.249739894
744	0.249739894
745	0.249739894
746	0.249739894
747	0.249739894
748	0.249739894
749	0.249739894
750	0.249739894
751	0.249739894
752	0.249739894
753	0.249739894
754	0.249739894
755	0.249739894
756	0.249739894
757	0.249739894
758	0.249739894
759	0.249739894
760	0.249739894
761	0.253506017
762	0.253506017
763	0.253506017
764	0.253506017
765	0.253506017
766	0.253506017
767	0.253506017
768	0.253506017
769	0.253506017
770	0.253506017
771	0.253506017
772	0.253506017
773	0.253506017
774	0.253506017
775	0.253506017
776	0.253506017
777	0.253506017
778	0.253506017
779	0.253506017
780	0.253506017
781	0.253506017
782	0.257309455
783	0.257309455
784	0.257309455
785	0.257309455
786	0.257309455
787	0.257309455
788	0.257309455
789	0.257309455
790	0.257309455
791	0.257309455
792	0.257309455
793	0.257309455
794	0.257309455
795	0.257309455
796	0.257309455
797	0.257309455
798	0.257309455
799	0.257309455
800	0.261149994
801	0.261149994
802	0.261149994
803	0.261149994
804	0.261149994
805	0.261149994
806	0.261149994
807	0.261149994
808	0.261149994
809	0.265027401
810	0.265027401
811	0.265027401
812	0.265027401
813	0.265027401
814	0.265027401
815	0.265027401
816	0.265027401
817	0.265027401
818	0.265027401
819	0.265027401
820	0.265027401
821	0.265027401
822	0.265027401
823	0.265027401
824	0.265027401
825	0.265027401
826	0.265027401
827	0.265027401
828	0.265027401
829	0.268941421
830	0.268941421
831	0.268941421
832	0.268941421
833	0.268941421
834	0.268941421
835	0.268941421
836	0.268941421
837	0.268941421
838	0.268941421
839	0.268941421
840	0.268941421
841	0.268941421
842	0.268941421
843	0.268941421
844	0.272891784
845	0.272891784
846	0.272891784
847	0.272891784
848	0.272891784
849	0.272891784
850	0.272891784
851	0.272891784
852	0.272891784
853	0.272891784
854	0.272891784
855	0.272891784
856	0.272891784
857	0.272891784
858	0.272891784
859	0.276878195
860	0.276878195
861	0.276878195
862	0.276878195
863	0.276878195
864	0.276878195
865	0.276878195
866	0.276878195
867	0.276878195
868	0.276878195
869	0.276878195
870	0.276878195
871	0.276878195
872	0.276878195
873	0.276878195
874	0.276878195
875	0.280900343
876	0.280900343
877	0.280900343
878	0.280900343
879	0.280900343
880	0.280900343
881	0.280900343
882	0.280900343
883	0.280900343
884	0.280900343
885	0.280900343
886	0.284957894
887	0.284957894
888	0.284957894
889	0.284957894
890	0.284957894
891	0.284957894
892	0.284957894
893	0.284957894
894	0.284957894
895	0.284957894
896	0.284957894
897	0.284957894
898	0.284957894
899	0.284957894
900	0.284957894
901	0.289050497
902	0.289050497
903	0.289050497
904	0.289050497
905	0.289050497
906	0.289050497
907	0.289050497
908	0.289050497
909	0.289050497
910	0.289050497
911	0.289050497
912	0.289050497
913	0.289050497
914	0.289050497
915	0.289050497
916	0.289050497
917	0.289050497
918	0.289050497
919	0.293177779
920	0.293177779
921	0.293177779
922	0.293177779
923	0.293177779
924	0.293177779
925	0.293177779
926	0.293177779
927	0.293177779
928	0.293177779
929	0.293177779
930	0.293177779
931	0.297339346
932	0.297339346
933	0.297339346
934	0.297339346
935	0.297339346
936	0.297339346
937	0.297339346
938	0.297339346
939	0.297339346
940	0.297339346
941	0.297339346
942	0.297339346
943	0.297339346
944	0.297339346
945	0.297339346
946	0.297339346
947	0.301534784
948	0.301534784
949	0.301534784
950	0.301534784
951	0.301534784
952	0.301534784
953	0.301534784
954	0.301534784
955	0.301534784
956	0.301534784
957	0.301534784
958	0.301534784
959	0.301534784
960	0.301534784
961	0.301534784
962	0.301534784
963	0.301534784
964	0.301534784
965	0.301534784
966	0.301534784
967	0.301534784
968	0.301534784
969	0.301534784
970	0.30576366
971	0.30576366
972	0.30576366
973	0.30576366
974	0.30576366
975	0.30576366
976	0.30576366
977	0.30576366
978	0.30576366
979	0.30576366
980	0.30576366
981	0.30576366
982	0.30576366
983	0.30576366
984	0.310025519
985	0.310025519
986	0.310025519
987	0.310025519
988	0.310025519
989	0.310025519
990	0.310025519
991	0.310025519
992	0.310025519
993	0.310025519
994	0.310025519
995	0.310025519
996	0.310025519
997	0.310025519
998	0.310025519
999	0.310025519
1000	0.310025519
1001	0.310025519
1002	0.314319886
1003	0.314319886
1004	0.314319886
1005	0.314319886
1006	0.314319886
1007	0.314319886
1008	0.314319886
1009	0.314319886
1010	0.314319886
1011	0.314319886
1012	0.314319886
1013	0.314319886
1014	0.314319886
1015	0.314319886
1016	0.314319886
1017	0.314319886
1018	0.314319886
1019	0.318646266
1020	0.318646266
1021	0.318646266
1022	0.318646266
1023	0.318646266
1024	0.318646266
1025	0.318646266
1026	0.318646266
1027	0.318646266
1028	0.318646266
1029	0.318646266
1030	0.318646266
1031	0.318646266
1032	0.318646266
1033	0.318646266
1034	0.318646266
1035	0.318646266
1036	0.318646266
1037	0.318646266
1038	0.318646266
1039	0.323004144
1040	0.323004144
1041	0.323004144
1042	0.323004144
1043	0.323004144
1044	0.323004144
1045	0.323004144
1046	0.323004144
1047	0.323004144
1048	0.323004144
1049	0.323004144
1050	0.323004144
1051	0.323004144
1052	0.323004144
1053	0.323004144
1054	0.323004144
1055	0.323004144
1056	0.323004144
1057	0.323004144
1058	0.323004144
1059	0.323004144
1060	0.323004144
1061	0.323004144
1062	0.323004144
1063	0.323004144
1064	0.327392983
1065	0.327392983
1066	0.327392983
1067	0.327392983
1068	0.327392983
1069	0.327392983
1070	0.327392983
1071	0.327392983
1072	0.327392983
1073	0.327392983
1074	0.327392983
1075	0.327392983
1076	0.327392983
1077	0.327392983
1078	0.331812228
1079	0.331812228
1080	0.331812228
1081	0.331812228
1082	0.331812228
1083	0.331812228
1084	0.331812228
1085	0.331812228
1086	0.331812228
1087	0.336261303
1088	0.336261303
1089	0.336261303
1090	0.336261303
1091	0.336261303
1092	0.336261303
1093	0.336261303
1094	0.336261303
1095	0.336261303
1096	0.336261303
1097	0.336261303
1098	0.336261303
1099	0.336261303
1100	0.336261303
1101	0.340739612
1102	0.340739612
1103	0.340739612
1104	0.340739612
1105	0.340739612
1106	0.340739612
1107	0.340739612
1108	0.340739612
1109	0.340739612
1110	0.340739612
1111	0.340739612
1112	0.340739612
1113	0.340739612
1114	0.340739612
1115	0.340739612
1116	0.340739612
1117	0.340739612
1118	0.340739612
1119	0.340739612
1120	0.340739612
1121	0.345246539
1122	0.345246539
1123	0.345246539
1124	0.345246539
1125	0.345246539
1126	0.345246539
1127	0.345246539
1128	0.345246539
1129	0.345246539
1130	0.345246539
1131	0.345246539
1132	0.345246539
1133	0.345246539
1134	0.345246539
1135	0.345246539
1136	0.345246539
1137	0.345246539
1138	0.349781451
1139	0.349781451
1140	0.349781451
1141	0.349781451
1142	0.349781451
1143	0.349781451
1144	0.349781451
1145	0.349781451
1146	0.349781451
1147	0.349781451
1148	0.349781451
1149	0.349781451
1150	0.349781451
1151	0.349781451
1152	0.354343694
1153	0.354343694
1154	0.354343694
1155	0.354343694
1156	0.354343694
1157	0.354343694
1158	0.354343694
1159	0.354343694
1160	0.354343694
1161	0.354343694
1162	0.354343694
1163	0.354343694
1164	0.354343694
1165	0.354343694
1166	0.354343694
1167	0.354343694
1168	0.354343694
1169	0.354343694
1170	0.354343694
1171	0.354343694
1172	0.354343694
1173	0.354343694
1174	0.354343694
1175	0.354343694
1176	0.354343694
1177	0.358932594
1178	0.358932594
1179	0.358932594
1180	0.358932594
1181	0.358932594
1182	0.358932594
1183	0.358932594
1184	0.358932594
1185	0.358932594
1186	0.358932594
1187	0.358932594
1188	0.358932594
1189	0.36354746
1190	0.36354746
1191	0.36354746
1192	0.36354746
1193	0.36354746
1194	0.36354746
1195	0.36354746
1196	0.36354746
1197	0.36354746
1198	0.36354746
1199	0.36354746
1200	0.36354746
1201	0.36354746
1202	0.36354746
1203	0.36354746
1204	0.36354746
1205	0.36354746
1206	0.36354746
1207	0.36354746
1208	0.36354746
1209	0.36354746
1210	0.36354746
1211	0.368187582
1212	0.368187582
1213	0.368187582
1214	0.368187582
1215	0.368187582
1216	0.368187582
1217	0.368187582
1218	0.368187582
1219	0.368187582
1220	0.368187582
1221	0.368187582
1222	0.368187582
1223	0.368187582
1224	0.368187582
1225	0.368187582
1226	0.368187582
1227	0.368187582
1228	0.368187582
1229	0.368187582
1230	0.368187582
1231	0.368187582
1232	0.368187582
1233	0.368187582
1234	0.368187582
1235	0.368187582
1236	0.368187582
1237	0.368187582
1238	0.372852234
1239	0.372852234
1240	0.372852234
1241	0.372852234
1242	0.372852234
1243	0.372852234
1244	0.372852234
1245	0.372852234
1246	0.372852234
1247	0.372852234
1248	0.372852234
1249	0.372852234
1250	0.372852234
1251	0.377540669
1252	0.377540669
1253	0.377540669
1254	0.377540669
1255	0.377540669
1256	0.377540669
1257	0.377540669
1258	0.377540669
1259	0.377540669
1260	0.377540669
1261	0.377540669
1262	0.377540669
1263	0.377540669
1264	0.377540669
1265	0.377540669
1266	0.377540669
1267	0.377540669
1268	0.377540669
1269	0.377540669
1270	0.377540669
1271	0.377540669
1272	0.377540669
1273	0.377540669
1274	0.377540669
1275	0.382252125
1276	0.382252125
1277	0.382252125
1278	0.382252125
1279	0.382252125
1280	0.382252125
1281	0.382252125
1282	0.382252125
1283	0.382252125
1284	0.382252125
1285	0.382252125
1286	0.382252125
1287	0.382252125
1288	0.382252125
1289	0.386985824
1290	0.386985824
1291	0.386985824
1292	0.386985824
1293	0.386985824
1294	0.386985824
1295	0.386985824
1296	0.386985824
1297	0.386985824
1298	0.386985824
1299	0.386985824
1300	0.391740969
1301	0.391740969
1302	0.391740969
1303	0.391740969
1304	0.391740969
1305	0.391740969
1306	0.391740969
1307	0.391740969
1308	0.391740969
1309	0.391740969
1310	0.391740969
1311	0.391740969
1312	0.391740969
1313	0.391740969
1314	0.391740969
1315	0.391740969
1316	0.391740969
1317	0.391740969
1318	0.391740969
1319	0.391740969
1320	0.39651675
1321	0.39651675
1322	0.39651675
1323	0.39651675
1324	0.39651675
1325	0.39651675
1326	0.39651675
1327	0.39651675
1328	0.39651675
1329	0.39651675
1330	0.39651675
1331	0.39651675
1332	0.39651675
1333	0.39651675
1334	0.39651675
1335	0.39651675
1336	0.39651675
1337	0.40131234
1338	0.40131234
1339	0.40131234
1340	0.40131234
1341	0.40131234
1342	0.40131234
1343	0.40131234
1344	0.40131234
1345	0.40131234
1346	0.40131234
1347	0.40131234
1348	0.40131234
1349	0.40131234
1350	0.40131234
1351	0.40131234
1352	0.40131234
1353	0.40131234
1354	0.40131234
1355	0.40131234
1356	0.40131234
1357	0.406126897
1358	0.406126897
1359	0.406126897
1360	0.406126897
1361	0.406126897
1362	0.406126897
1363	0.406126897
1364	0.406126897
1365	0.406126897
1366	0.406126897
1367	0.406126897
1368	0.406126897
1369	0.406126897
1370	0.406126897
1371	0.406126897
1372	0.406126897
1373	0.406126897
1374	0.406126897
1375	0.406126897
1376	0.410959566
1377	0.410959566
1378	0.410959566
1379	0.410959566
1380	0.410959566
1381	0.410959566
1382	0.410959566
1383	0.410959566
1384	0.410959566
1385	0.410959566
1386	0.410959566
1387	0.415809477
1388	0.415809477
1389	0.415809477
1390	0.415809477
1391	0.415809477
1392	0.415809477
1393	0.415809477
1394	0.415809477
1395	0.415809477
1396	0.415809477
1397	0.415809477
1398	0.420675748
1399	0.420675748
1400	0.420675748
1401	0.420675748
1402	0.420675748
1403	0.420675748
1404	0.420675748
1405	0.420675748
1406	0.420675748
1407	0.420675748
1408	0.420675748
1409	0.420675748
1410	0.420675748
1411	0.420675748
1412	0.420675748
1413	0.425557483
1414	0.425557483
1415	0.425557483
1416	0.425557483
1417	0.425557483
1418	0.425557483
1419	0.425557483
1420	0.425557483
1421	0.425557483
1422	0.425557483
1423	0.425557483
1424	0.425557483
1425	0.425557483
1426	0.425557483
1427	0.425557483
1428	0.425557483
1429	0.425557483
1430	0.425557483
1431	0.425557483
1432	0.425557483
1433	0.425557483
1434	0.425557483
1435	0.425557483
1436	0.430453776
1437	0.430453776
1438	0.430453776
1439	0.430453776
1440	0.430453776
1441	0.430453776
1442	0.430453776
1443	0.430453776
1444	0.430453776
1445	0.430453776
1446	0.430453776
1447	0.430453776
1448	0.430453776
1449	0.430453776
1450	0.430453776
1451	0.430453776
1452	0.430453776
1453	0.430453776
1454	0.430453776
1455	0.430453776
1456	0.430453776
1457	0.430453776
1458	0.430453776
1459	0.430453776
1460	0.430453776
1461	0.430453776
1462	0.430453776
1463	0.430453776
1464	0.430453776
1465	0.435363708
1466	0.435363708
1467	0.435363708
1468	0.435363708
1469	0.435363708
1470	0.435363708
1471	0.435363708
1472	0.435363708
1473	0.435363708
1474	0.435363708
1475	0.435363708
1476	0.435363708
1477	0.435363708
1478	0.435363708
1479	0.435363708
1480	0.435363708
1481	0.440286351
1482	0.440286351
1483	0.440286351
1484	0.440286351
1485	0.440286351
1486	0.440286351
1487	0.440286351
1488	0.440286351
1489	0.440286351
1490	0.440286351
1491	0.440286351
1492	0.445220765
1493	0.445220765
1494	0.445220765
1495	0.445220765
1496	0.445220765
1497	0.445220765
1498	0.445220765
1499	0.445220765
1500	0.445220765
1501	0.445220765
1502	0.445220765
1503	0.445220765
1504	0.445220765
1505	0.450166003
1506	0.450166003
1507	0.450166003
1508	0.450166003
1509	0.450166003
1510	0.450166003
1511	0.450166003
1512	0.450166003
1513	0.450166003
1514	0.450166003
1515	0.450166003
1516	0.450166003
1517	0.450166003
1518	0.450166003
1519	0.450166003
1520	0.450166003
1521	0.450166003
1522	0.450166003
1523	0.450166003
1524	0.455121108
1525	0.455121108
1526	0.455121108
1527	0.455121108
1528	0.455121108
1529	0.455121108
1530	0.455121108
1531	0.455121108
1532	0.455121108
1533	0.455121108
1534	0.455121108
1535	0.455121108
1536	0.455121108
1537	0.460085115
1538	0.460085115
1539	0.460085115
1540	0.460085115
1541	0.460085115
1542	0.460085115
1543	0.460085115
1544	0.460085115
1545	0.460085115
1546	0.460085115
1547	0.460085115
1548	0.460085115
1549	0.460085115
1550	0.460085115
1551	0.465057055
1552	0.465057055
1553	0.465057055
1554	0.465057055
1555	0.465057055
1556	0.465057055
1557	0.465057055
1558	0.465057055
1559	0.465057055
1560	0.465057055
1561	0.465057055
1562	0.470035948
1563	0.470035948
1564	0.470035948
1565	0.470035948
1566	0.470035948
1567	0.470035948
1568	0.470035948
1569	0.470035948
1570	0.470035948
1571	0.470035948
1572	0.470035948
1573	0.470035948
1574	0.470035948
1575	0.470035948
1576	0.470035948
1577	0.470035948
1578	0.470035948
1579	0.470035948
1580	0.470035948
1581	0.470035948
1582	0.475020813
1583	0.475020813
1584	0.475020813
1585	0.475020813
1586	0.475020813
1587	0.475020813
1588	0.475020813
1589	0.475020813
1590	0.475020813
1591	0.475020813
1592	0.475020813
1593	0.475020813
1594	0.475020813
1595	0.475020813
1596	0.475020813
1597	0.475020813
1598	0.475020813
1599	0.475020813
1600	0.475020813
1601	0.475020813
1602	0.475020813
1603	0.475020813
1604	0.48001066
1605	0.48001066
1606	0.48001066
1607	0.48001066
1608	0.48001066
1609	0.48001066
1610	0.48001066
1611	0.48001066
1612	0.48001066
1613	0.48001066
1614	0.48001066
1615	0.48001066
1616	0.48001066
1617	0.48001066
1618	0.48001066
1619	0.48001066
1620	0.48001066
1621	0.48001066
1622	0.48001066
1623	0.48001066
1624	0.48001066
1625	0.48001066
1626	0.48001066
1627	0.485004498
1628	0.485004498
1629	0.485004498
1630	0.485004498
1631	0.485004498
1632	0.485004498
1633	0.485004498
1634	0.485004498
1635	0.485004498
1636	0.485004498
1637	0.485004498
1638	0.485004498
1639	0.485004498
1640	0.485004498
1641	0.485004498
1642	0.485004498
1643	0.485004498
1644	0.485004498
1645	0.490001333
1646	0.490001333
1647	0.490001333
1648	0.490001333
1649	0.490001333
1650	0.490001333
1651	0.490001333
1652	0.490001333
1653	0.495000167
1654	0.495000167
1655	0.495000167
1656	0.495000167
1657	0.495000167
1658	0.495000167
1659	0.495000167
1660	0.495000167
1661	0.495000167
1662	0.495000167
1663	0.5
1664	0.5
1665	0.5
1666	0.5
1667	0.5
1668	0.5
1669	0.504999833
1670	0.504999833
1671	0.504999833
1672	0.504999833
1673	0.504999833
1674	0.504999833
1675	0.504999833
1676	0.504999833
1677	0.504999833
1678	0.504999833
1679	0.504999833
1680	0.504999833
1681	0.504999833
1682	0.504999833
1683	0.504999833
1684	0.504999833
1685	0.504999833
1686	0.509998667
1687	0.509998667
1688	0.509998667
1689	0.509998667
1690	0.509998667
1691	0.509998667
1692	0.509998667
1693	0.509998667
1694	0.509998667
1695	0.509998667
1696	0.509998667
1697	0.509998667
1698	0.509998667
1699	0.509998667
1700	0.509998667
1701	0.509998667
1702	0.509998667
1703	0.509998667
1704	0.509998667
1705	0.509998667
1706	0.509998667
1707	0.509998667
1708	0.509998667
1709	0.509998667
1710	0.514995502
1711	0.514995502
1712	0.514995502
1713	0.514995502
1714	0.514995502
1715	0.514995502
1716	0.514995502
1717	0.514995502
1718	0.514995502
1719	0.514995502
1720	0.514995502
1721	0.514995502
1722	0.514995502
1723	0.514995502
1724	0.51998934
1725	0.51998934
1726	0.51998934
1727	0.51998934
1728	0.51998934
1729	0.51998934
1730	0.51998934
1731	0.51998934
1732	0.51998934
1733	0.51998934
1734	0.51998934
1735	0.51998934
1736	0.51998934
1737	0.51998934
1738	0.51998934
1739	0.51998934
1740	0.51998934
1741	0.51998934
1742	0.51998934
1743	0.524979187
1744	0.524979187
1745	0.524979187
1746	0.524979187
1747	0.524979187
1748	0.524979187
1749	0.524979187
1750	0.524979187
1751	0.524979187
1752	0.529964052
1753	0.529964052
1754	0.529964052
1755	0.529964052
1756	0.529964052
1757	0.534942945
1758	0.534942945
1759	0.534942945
1760	0.534942945
1761	0.534942945
1762	0.534942945
1763	0.534942945
1764	0.534942945
1765	0.534942945
1766	0.534942945
1767	0.534942945
1768	0.534942945
1769	0.534942945
1770	0.534942945
1771	0.534942945
1772	0.539914885
1773	0.539914885
1774	0.539914885
1775	0.539914885
1776	0.539914885
1777	0.539914885
1778	0.539914885
1779	0.539914885
1780	0.539914885
1781	0.539914885
1782	0.539914885
1783	0.539914885
1784	0.539914885
1785	0.539914885
1786	0.539914885
1787	0.539914885
1788	0.539914885
1789	0.544878892
1790	0.544878892
1791	0.544878892
1792	0.544878892
1793	0.544878892
1794	0.544878892
1795	0.544878892
1796	0.544878892
1797	0.544878892
1798	0.544878892
1799	0.544878892
1800	0.544878892
1801	0.544878892
1802	0.544878892
1803	0.549833997
1804	0.549833997
1805	0.549833997
1806	0.549833997
1807	0.549833997
1808	0.549833997
1809	0.549833997
1810	0.549833997
1811	0.549833997
1812	0.549833997
1813	0.549833997
1814	0.549833997
1815	0.554779235
1816	0.554779235
1817	0.554779235
1818	0.554779235
1819	0.554779235
1820	0.554779235
1821	0.554779235
1822	0.554779235
1823	0.559713649
1824	0.559713649
1825	0.559713649
1826	0.559713649
1827	0.559713649
1828	0.559713649
1829	0.559713649
1830	0.559713649
1831	0.559713649
1832	0.559713649
1833	0.559713649
1834	0.559713649
1835	0.559713649
1836	0.559713649
1837	0.559713649
1838	0.559713649
1839	0.559713649
1840	0.559713649
1841	0.559713649
1842	0.559713649
1843	0.559713649
1844	0.559713649
1845	0.564636292
1846	0.564636292
1847	0.564636292
1848	0.564636292
1849	0.564636292
1850	0.564636292
1851	0.569546224
1852	0.569546224
1853	0.569546224
1854	0.569546224
1855	0.569546224
1856	0.569546224
1857	0.569546224
1858	0.569546224
1859	0.569546224
1860	0.569546224
1861	0.569546224
1862	0.569546224
1863	0.569546224
1864	0.574442517
1865	0.574442517
1866	0.574442517
1867	0.574442517
1868	0.574442517
1869	0.574442517
1870	0.574442517
1871	0.574442517
1872	0.574442517
1873	0.574442517
1874	0.574442517
1875	0.574442517
1876	0.574442517
1877	0.574442517
1878	0.574442517
1879	0.574442517
1880	0.574442517
1881	0.579324252
1882	0.579324252
1883	0.579324252
1884	0.579324252
1885	0.579324252
1886	0.579324252
1887	0.579324252
1888	0.579324252
1889	0.579324252
1890	0.579324252
1891	0.579324252
1892	0.579324252
1893	0.584190523
1894	0.584190523
1895	0.584190523
1896	0.584190523
1897	0.584190523
1898	0.584190523
1899	0.584190523
1900	0.589040434
1901	0.589040434
1902	0.589040434
1903	0.589040434
1904	0.589040434
1905	0.589040434
1906	0.589040434
1907	0.589040434
1908	0.589040434
1909	0.589040434
1910	0.589040434
1911	0.589040434
1912	0.589040434
1913	0.589040434
1914	0.593873103
1915	0.593873103
1916	0.593873103
1917	0.593873103
1918	0.593873103
1919	0.593873103
1920	0.593873103
1921	0.593873103
1922	0.593873103
1923	0.593873103
1924	0.593873103
1925	0.59868766
1926	0.59868766
1927	0.59868766
1928	0.59868766
1929	0.59868766
1930	0.59868766
1931	0.59868766
1932	0.59868766
1933	0.59868766
1934	0.59868766
1935	0.59868766
1936	0.59868766
1937	0.59868766
1938	0.59868766
1939	0.59868766
1940	0.60348325
1941	0.60348325
1942	0.60348325
1943	0.60348325
1944	0.60348325
1945	0.60348325
1946	0.60348325
1947	0.60348325
1948	0.60348325
1949	0.60348325
1950	0.60348325
1951	0.60348325
1952	0.60348325
1953	0.60348325
1954	0.608259031
1955	0.608259031
1956	0.608259031
1957	0.608259031
1958	0.608259031
1959	0.608259031
1960	0.608259031
1961	0.608259031
1962	0.608259031
1963	0.608259031
1964	0.608259031
1965	0.608259031
1966	0.613014176
1967	0.613014176
1968	0.613014176
1969	0.613014176
1970	0.613014176
1971	0.613014176
1972	0.613014176
1973	0.617747875
1974	0.617747875
1975	0.617747875
1976	0.617747875
1977	0.617747875
1978	0.617747875
1979	0.617747875
1980	0.617747875
1981	0.617747875
1982	0.617747875
1983	0.617747875
1984	0.622459331
1985	0.622459331
1986	0.622459331
1987	0.622459331
1988	0.622459331
1989	0.622459331
1990	0.622459331
1991	0.622459331
1992	0.622459331
1993	0.622459331
1994	0.627147766
1995	0.627147766
1996	0.627147766
1997	0.627147766
1998	0.627147766
1999	0.627147766
2000	0.627147766
2001	0.627147766
2002	0.627147766
2003	0.631812418
2004	0.631812418
2005	0.631812418
2006	0.631812418
2007	0.631812418
2008	0.631812418
2009	0.631812418
2010	0.631812418
2011	0.63645254
2012	0.63645254
2013	0.63645254
2014	0.63645254
2015	0.63645254
2016	0.63645254
2017	0.641067406
2018	0.641067406
2019	0.641067406
2020	0.641067406
2021	0.641067406
2022	0.641067406
2023	0.641067406
2024	0.641067406
2025	0.645656306
2026	0.645656306
2027	0.645656306
2028	0.645656306
2029	0.645656306
2030	0.645656306
2031	0.645656306
2032	0.645656306
2033	0.645656306
2034	0.650218549
2035	0.650218549
2036	0.650218549
2037	0.650218549
2038	0.650218549
2039	0.650218549
2040	0.650218549
2041	0.650218549
2042	0.650218549
2043	0.650218549
2044	0.650218549
2045	0.650218549
2046	0.650218549
2047	0.650218549
2048	0.650218549
2049	0.650218549
2050	0.654753461
2051	0.654753461
2052	0.654753461
2053	0.654753461
2054	0.654753461
2055	0.654753461
2056	0.654753461
2057	0.654753461
2058	0.654753461
2059	0.659260388
2060	0.659260388
2061	0.659260388
2062	0.659260388
2063	0.659260388
2064	0.659260388
2065	0.659260388
2066	0.659260388
2067	0.659260388
2068	0.659260388
2069	0.663738697
2070	0.663738697
2071	0.663738697
2072	0.663738697
2073	0.663738697
2074	0.663738697
2075	0.663738697
2076	0.663738697
2077	0.663738697
2078	0.663738697
2079	0.668187772
2080	0.668187772
2081	0.668187772
2082	0.668187772
2083	0.668187772
2084	0.668187772
2085	0.668187772
2086	0.672607017
2087	0.672607017
2088	0.672607017
2089	0.672607017
2090	0.672607017
2091	0.672607017
2092	0.672607017
2093	0.672607017
2094	0.672607017
2095	0.672607017
2096	0.672607017
2097	0.672607017
2098	0.672607017
2099	0.672607017
2100	0.676995856
2101	0.676995856
2102	0.676995856
2103	0.676995856
2104	0.676995856
2105	0.676995856
2106	0.676995856
2107	0.676995856
2108	0.681353734
2109	0.681353734
2110	0.681353734
2111	0.685680114
2112	0.685680114
2113	0.685680114
2114	0.685680114
2115	0.685680114
2116	0.689974481
2117	0.689974481
2118	0.69423634
2119	0.69423634
2120	0.69423634
2121	0.69423634
2122	0.69423634
2123	0.69423634
2124	0.69423634
2125	0.69423634
2126	0.698465216
2127	0.698465216
2128	0.698465216
2129	0.698465216
2130	0.698465216
2131	0.698465216
2132	0.698465216
2133	0.698465216
2134	0.698465216
2135	0.702660654
2136	0.702660654
2137	0.702660654
2138	0.702660654
2139	0.702660654
2140	0.702660654
2141	0.702660654
2142	0.706822221
2143	0.706822221
2144	0.706822221
2145	0.706822221
2146	0.706822221
2147	0.706822221
2148	0.710949503
2149	0.710949503
2150	0.710949503
2151	0.710949503
2152	0.710949503
2153	0.710949503
2154	0.710949503
2155	0.715042106
2156	0.715042106
2157	0.715042106
2158	0.715042106
2159	0.715042106
2160	0.715042106
2161	0.715042106
2162	0.715042106
2163	0.719099657
2164	0.719099657
2165	0.719099657
2166	0.719099657
2167	0.719099657
2168	0.719099657
2169	0.719099657
2170	0.723121805
2171	0.723121805
2172	0.723121805
2173	0.723121805
2174	0.723121805
2175	0.723121805
2176	0.723121805
2177	0.723121805
2178	0.723121805
2179	0.723121805
2180	0.727108216
2181	0.727108216
2182	0.727108216
2183	0.727108216
2184	0.727108216
2185	0.727108216
2186	0.727108216
2187	0.731058579
2188	0.731058579
2189	0.731058579
2190	0.731058579
2191	0.731058579
2192	0.731058579
2193	0.731058579
2194	0.731058579
2195	0.734972599
2196	0.734972599
2197	0.734972599
2198	0.734972599
2199	0.734972599
2200	0.734972599
2201	0.738850006
2202	0.738850006
2203	0.738850006
2204	0.742690545
2205	0.742690545
2206	0.742690545
2207	0.742690545
2208	0.742690545
2209	0.742690545
2210	0.742690545
2211	0.742690545
2212	0.742690545
2213	0.742690545
2214	0.742690545
2215	0.742690545
2216	0.742690545
2217	0.742690545
2218	0.746493983
2219	0.746493983
2220	0.746493983
2221	0.750260106
2222	0.750260106
2223	0.750260106
2224	0.750260106
2225	0.750260106
2226	0.750260106
2227	0.750260106
2228	0.750260106
2229	0.750260106
2230	0.750260106
2231	0.750260106
2232	0.750260106
2233	0.750260106
2234	0.750260106
2235	0.750260106
2236	0.750260106
2237	0.750260106
2238	0.750260106
2239	0.753988716
2240	0.753988716
2241	0.753988716
2242	0.753988716
2243	0.753988716
2244	0.753988716
2245	0.753988716
2246	0.753988716
2247	0.753988716
2248	0.757679639
2249	0.757679639
2250	0.757679639
2251	0.757679639
2252	0.757679639
2253	0.757679639
2254	0.757679639
2255	0.757679639
2256	0.757679639
2257	0.757679639
2258	0.757679639
2259	0.757679639
2260	0.761332715
2261	0.761332715
2262	0.761332715
2263	0.761332715
2264	0.761332715
2265	0.761332715
2266	0.761332715
2267	0.761332715
2268	0.764947804
2269	0.764947804
2270	0.764947804
2271	0.764947804
2272	0.764947804
2273	0.764947804
2274	0.764947804
2275	0.764947804
2276	0.764947804
2277	0.764947804
2278	0.768524783
2279	0.768524783
2280	0.768524783
2281	0.768524783
2282	0.768524783
2283	0.768524783
2284	0.768524783
2285	0.768524783
2286	0.772063549
2287	0.772063549
2288	0.772063549
2289	0.772063549
2290	0.775564014
2291	0.775564014
2292	0.775564014
2293	0.775564014
2294	0.775564014
2295	0.775564014
2296	0.775564014
2297	0.775564014
2298	0.775564014
2299	0.775564014
2300	0.775564014
2301	0.775564014
2302	0.775564014
2303	0.775564014
2304	0.779026108
2305	0.779026108
2306	0.779026108
2307	0.779026108
2308	0.779026108
2309	0.779026108
2310	0.779026108
2311	0.779026108
2312	0.779026108
2313	0.779026108
2314	0.782449776
2315	0.782449776
2316	0.782449776
2317	0.782449776
2318	0.782449776
2319	0.782449776
2320	0.782449776
2321	0.782449776
2322	0.782449776
2323	0.782449776
2324	0.782449776
2325	0.785834983
2326	0.785834983
2327	0.785834983
2328	0.785834983
2329	0.785834983
2330	0.785834983
2331	0.785834983
2332	0.785834983
2333	0.785834983
2334	0.789181707
2335	0.789181707
2336	0.789181707
2337	0.789181707
2338	0.789181707
2339	0.789181707
2340	0.789181707
2341	0.792489941
2342	0.792489941
2343	0.792489941
2344	0.792489941
2345	0.792489941
2346	0.792489941
2347	0.792489941
2348	0.792489941
2349	0.792489941
2350	0.792489941
2351	0.792489941
2352	0.792489941
2353	0.795759698
2354	0.795759698
2355	0.795759698
2356	0.795759698
2357	0.795759698
2358	0.795759698
2359	0.795759698
2360	0.795759698
2361	0.795759698
2362	0.795759698
2363	0.795759698
2364	0.795759698
2365	0.795759698
2366	0.798991
2367	0.798991
2368	0.798991
2369	0.798991
2370	0.798991
2371	0.798991
2372	0.798991
2373	0.802183889
2374	0.802183889
2375	0.802183889
2376	0.802183889
2377	0.802183889
2378	0.805338416
2379	0.805338416
2380	0.805338416
2381	0.805338416
2382	0.805338416
2383	0.805338416
2384	0.805338416
2385	0.805338416
2386	0.805338416
2387	0.805338416
2388	0.805338416
2389	0.805338416
2390	0.805338416
2391	0.808454651
2392	0.808454651
2393	0.808454651
2394	0.808454651
2395	0.808454651
2396	0.811532675
2397	0.811532675
2398	0.811532675
2399	0.811532675
2400	0.811532675
2401	0.811532675
2402	0.811532675
2403	0.811532675
2404	0.811532675
2405	0.811532675
2406	0.811532675
2407	0.814572581
2408	0.814572581
2409	0.814572581
2410	0.814572581
2411	0.814572581
2412	0.814572581
2413	0.814572581
2414	0.814572581
2415	0.814572581
2416	0.814572581
2417	0.814572581
2418	0.814572581
2419	0.814572581
2420	0.814572581
2421	0.814572581
2422	0.814572581
2423	0.817574476
2424	0.817574476
2425	0.817574476
2426	0.817574476
2427	0.817574476
2428	0.817574476
2429	0.817574476
2430	0.817574476
2431	0.820538481
2432	0.820538481
2433	0.820538481
2434	0.820538481
2435	0.820538481
2436	0.823464725
2437	0.823464725
2438	0.823464725
2439	0.823464725
2440	0.823464725
2441	0.823464725
2442	0.823464725
2443	0.823464725
2444	0.823464725
2445	0.823464725
2446	0.823464725
2447	0.826353353
2448	0.826353353
2449	0.826353353
2450	0.826353353
2451	0.826353353
2452	0.826353353
2453	0.826353353
2454	0.826353353
2455	0.826353353
2456	0.826353353
2457	0.826353353
2458	0.829204518
2459	0.829204518
2460	0.829204518
2461	0.829204518
2462	0.829204518
2463	0.829204518
2464	0.829204518
2465	0.832018385
2466	0.832018385
2467	0.832018385
2468	0.832018385
2469	0.832018385
2470	0.832018385
2471	0.832018385
2472	0.832018385
2473	0.832018385
2474	0.832018385
2475	0.83479513
2476	0.83479513
2477	0.83479513
2478	0.83479513
2479	0.83479513
2480	0.83479513
2481	0.837534937
2482	0.837534937
2483	0.837534937
2484	0.837534937
2485	0.837534937
2486	0.837534937
2487	0.837534937
2488	0.837534937
2489	0.837534937
2490	0.837534937
2491	0.837534937
2492	0.837534937
2493	0.837534937
2494	0.837534937
2495	0.837534937
2496	0.840238003
2497	0.840238003
2498	0.840238003
2499	0.840238003
2500	0.840238003
2501	0.840238003
2502	0.840238003
2503	0.840238003
2504	0.840238003
2505	0.842904531
2506	0.842904531
2507	0.842904531
2508	0.842904531
2509	0.842904531
2510	0.842904531
2511	0.842904531
2512	0.842904531
2513	0.845534735
2514	0.845534735
2515	0.845534735
2516	0.845534735
2517	0.845534735
2518	0.848128836
2519	0.848128836
2520	0.848128836
2521	0.848128836
2522	0.850687065
2523	0.850687065
2524	0.850687065
2525	0.850687065
2526	0.850687065
2527	0.850687065
2528	0.850687065
2529	0.850687065
2530	0.85320966
2531	0.85320966
2532	0.85320966
2533	0.85320966
2534	0.85320966
2535	0.85320966
2536	0.85320966
2537	0.855696866
2538	0.855696866
2539	0.855696866
2540	0.855696866
2541	0.855696866
2542	0.855696866
2543	0.855696866
2544	0.858148935
2545	0.858148935
2546	0.858148935
2547	0.858148935
2548	0.858148935
2549	0.860566127
2550	0.860566127
2551	0.860566127
2552	0.860566127
2553	0.860566127
2554	0.860566127
2555	0.860566127
2556	0.860566127
2557	0.862948707
2558	0.862948707
2559	0.862948707
2560	0.862948707
2561	0.862948707
2562	0.862948707
2563	0.865296948
2564	0.865296948
2565	0.865296948
2566	0.865296948
2567	0.865296948
2568	0.867611126
2569	0.867611126
2570	0.867611126
2571	0.867611126
2572	0.867611126
2573	0.867611126
2574	0.867611126
2575	0.867611126
2576	0.867611126
2577	0.867611126
2578	0.867611126
2579	0.867611126
2580	0.869891526
2581	0.869891526
2582	0.869891526
2583	0.869891526
2584	0.872138434
2585	0.872138434
2586	0.872138434
2587	0.872138434
2588	0.872138434
2589	0.872138434
2590	0.872138434
2591	0.872138434
2592	0.874352143
2593	0.874352143
2594	0.874352143
2595	0.874352143
2596	0.874352143
2597	0.874352143
2598	0.874352143
2599	0.876532952
2600	0.876532952
2601	0.876532952
2602	0.876532952
2603	0.876532952
2604	0.876532952
2605	0.878681162
2606	0.878681162
2607	0.878681162
2608	0.880797078
2609	0.880797078
2610	0.880797078
2611	0.880797078
2612	0.880797078
2613	0.880797078
2614	0.882881009
2615	0.882881009
2616	0.882881009
2617	0.882881009
2618	0.882881009
2619	0.882881009
2620	0.882881009
2621	0.882881009
2622	0.882881009
2623	0.882881009
2624	0.882881009
2625	0.882881009
2626	0.884933268
2627	0.884933268
2628	0.884933268
2629	0.88695417
2630	0.88695417
2631	0.88695417
2632	0.88695417
2633	0.88695417
2634	0.88695417
2635	0.88695417
2636	0.88695417
2637	0.88695417
2638	0.88695417
2639	0.88695417
2640	0.88695417
2641	0.888944033
2642	0.888944033
2643	0.888944033
2644	0.888944033
2645	0.888944033
2646	0.888944033
2647	0.890903179
2648	0.890903179
2649	0.890903179
2650	0.890903179
2651	0.890903179
2652	0.890903179
2653	0.890903179
2654	0.890903179
2655	0.890903179
2656	0.890903179
2657	0.890903179
2658	0.890903179
2659	0.890903179
2660	0.890903179
2661	0.89283193
2662	0.89283193
2663	0.89283193
2664	0.89283193
2665	0.89283193
2666	0.89283193
2667	0.89283193
2668	0.89283193
2669	0.89283193
2670	0.89283193
2671	0.89473061
2672	0.89473061
2673	0.89473061
2674	0.89473061
2675	0.89473061
2676	0.89473061
2677	0.89473061
2678	0.896599549
2679	0.896599549
2680	0.896599549
2681	0.896599549
2682	0.896599549
2683	0.898439072
2684	0.898439072
2685	0.898439072
2686	0.898439072
2687	0.898439072
2688	0.900249511
2689	0.900249511
2690	0.900249511
2691	0.900249511
2692	0.900249511
2693	0.900249511
2694	0.900249511
2695	0.900249511
2696	0.902031196
2697	0.902031196
2698	0.902031196
2699	0.902031196
2700	0.902031196
2701	0.902031196
2702	0.903784458
2703	0.903784458
2704	0.903784458
2705	0.903784458
2706	0.903784458
2707	0.903784458
2708	0.903784458
2709	0.903784458
2710	0.903784458
2711	0.903784458
2712	0.905509631
2713	0.905509631
2714	0.905509631
2715	0.905509631
2716	0.905509631
2717	0.905509631
2718	0.905509631
2719	0.905509631
2720	0.905509631
2721	0.905509631
2722	0.905509631
2723	0.905509631
2724	0.907207047
2725	0.907207047
2726	0.907207047
2727	0.907207047
2728	0.907207047
2729	0.907207047
2730	0.907207047
2731	0.907207047
2732	0.907207047
2733	0.908877039
2734	0.908877039
2735	0.908877039
2736	0.908877039
2737	0.908877039
2738	0.908877039
2739	0.910519941
2740	0.910519941
2741	0.910519941
2742	0.910519941
2743	0.910519941
2744	0.910519941
2745	0.910519941
2746	0.910519941
2747	0.912136085
2748	0.912136085
2749	0.912136085
2750	0.912136085
2751	0.912136085
2752	0.912136085
2753	0.912136085
2754	0.912136085
2755	0.912136085
2756	0.912136085
2757	0.912136085
2758	0.912136085
2759	0.912136085
2760	0.912136085
2761	0.913725806
2762	0.913725806
2763	0.913725806
2764	0.913725806
2765	0.915289434
2766	0.915289434
2767	0.915289434
2768	0.915289434
2769	0.915289434
2770	0.915289434
2771	0.915289434
2772	0.915289434
2773	0.915289434
2774	0.915289434
2775	0.915289434
2776	0.915289434
2777	0.915289434
2778	0.915289434
2779	0.915289434
2780	0.915289434
2781	0.915289434
2782	0.915289434
2783	0.915289434
2784	0.915289434
2785	0.915289434
2786	0.915289434
2787	0.915289434
2788	0.915289434
2789	0.915289434
2790	0.915289434
2791	0.915289434
2792	0.915289434
2793	0.915289434
2794	0.915289434
2795	0.915289434
2796	0.915289434
2797	0.915289434
2798	0.915289434
2799	0.915289434
2800	0.915289434
2801	0.915289434
2802	0.915289434
2803	0.915289434
2804	0.915289434
2805	0.915289434
2806	0.915289434
2807	0.915289434
2808	0.915289434
2809	0.915289434
2810	0.915289434
2811	0.915289434
2812	0.915289434
2813	0.915289434
2814	0.915289434
2815	0.915289434
2816	0.915289434
2817	0.915289434
2818	0.915289434
2819	0.915289434
2820	0.915289434
2821	0.915289434
2822	0.915289434
2823	0.915289434
2824	0.915289434
2825	0.915289434
2826	0.915289434
2827	0.915289434
2828	0.915289434
2829	0.915289434
2830	0.915289434
2831	0.915289434
2832	0.915289434
2833	0.915289434
2834	0.915289434
2835	0.915289434
2836	0.915289434
2837	0.915289434
2838	0.915289434
2839	0.915289434
2840	0.915289434
2841	0.915289434
2842	0.915289434
2843	0.915289434
2844	0.915289434
2845	0.915289434
2846	0.915289434
2847	0.915289434
2848	0.915289434
2849	0.915289434
2850	0.915289434
2851	0.915289434
2852	0.915289434
2853	0.915289434
2854	0.915289434
2855	0.915289434
2856	0.915289434
2857	0.915289434
2858	0.915289434
2859	0.915289434
2860	0.915289434
2861	0.915289434
2862	0.915289434
2863	0.915289434
2864	0.915289434
2865	0.915289434
2866	0.915289434
2867	0.915289434
2868	0.915289434
2869	0.915289434
2870	0.915289434
2871	0.915289434
2872	0.915289434
2873	0.915289434
2874	0.915289434
2875	0.915289434
2876	0.915289434
2877	0.915289434
2878	0.915289434
2879	0.915289434
2880	0.915289434
2881	0.915289434
2882	0.915289434
2883	0.915289434
2884	0.915289434
2885	0.915289434
2886	0.915289434
2887	0.915289434
2888	0.915289434
2889	0.915289434
2890	0.915289434
2891	0.915289434
2892	0.915289434
2893	0.915289434
2894	0.915289434
2895	0.915289434
2896	0.915289434
2897	0.915289434
2898	0.915289434
2899	0.915289434
2900	0.915289434
2901	0.915289434
2902	0.915289434
2903	0.915289434
2904	0.915289434
2905	0.915289434
2906	0.915289434
2907	0.916827304
2908	0.916827304
2909	0.916827304
2910	0.916827304
2911	0.916827304
2912	0.916827304
2913	0.916827304
2914	0.918339745
2915	0.918339745
2916	0.918339745
2917	0.918339745
2918	0.918339745
2919	0.918339745
2920	0.918339745
2921	0.919827088
2922	0.919827088
2923	0.919827088
2924	0.919827088
2925	0.919827088
2926	0.919827088
2927	0.919827088
2928	0.919827088
2929	0.919827088
2930	0.919827088
2931	0.921289663
2932	0.921289663
2933	0.921289663
2934	0.921289663
2935	0.921289663
2936	0.921289663
2937	0.921289663
2938	0.922727798
2939	0.922727798
2940	0.922727798
2941	0.922727798
2942	0.922727798
2943	0.922727798
2944	0.922727798
2945	0.922727798
2946	0.922727798
2947	0.922727798
2948	0.92414182
2949	0.92414182
2950	0.92414182
2951	0.925532055
2952	0.925532055
2953	0.925532055
2954	0.925532055
2955	0.925532055
2956	0.925532055
2957	0.925532055
2958	0.925532055
2959	0.926898827
2960	0.926898827
2961	0.926898827
2962	0.926898827
2963	0.926898827
2964	0.926898827
2965	0.926898827
2966	0.926898827
2967	0.926898827
2968	0.928242458
2969	0.928242458
2970	0.928242458
2971	0.928242458
2972	0.928242458
2973	0.928242458
2974	0.929563269
2975	0.929563269
2976	0.929563269
2977	0.929563269
2978	0.929563269
2979	0.929563269
2980	0.929563269
2981	0.93086158
2982	0.93086158
2983	0.93086158
2984	0.932137706
2985	0.932137706
2986	0.932137706
2987	0.933391964
2988	0.933391964
2989	0.933391964
2990	0.933391964
2991	0.933391964
2992	0.934624667
2993	0.934624667
2994	0.934624667
2995	0.934624667
2996	0.934624667
2997	0.934624667
2998	0.934624667
2999	0.935836124
3000	0.937026644
3001	0.937026644
3002	0.937026644
3003	0.937026644
3004	0.937026644
3005	0.937026644
3006	0.937026644
3007	0.937026644
3008	0.937026644
3009	0.938196534
3010	0.938196534
3011	0.938196534
3012	0.938196534
3013	0.938196534
3014	0.938196534
3015	0.939346097
3016	0.939346097
3017	0.939346097
3018	0.939346097
3019	0.939346097
3020	0.939346097
3021	0.939346097
3022	0.939346097
3023	0.939346097
3024	0.939346097
3025	0.939346097
3026	0.940475634
3027	0.940475634
3028	0.940475634
3029	0.940475634
3030	0.940475634
3031	0.940475634
3032	0.940475634
3033	0.940475634
3034	0.941585444
3035	0.941585444
3036	0.941585444
3037	0.941585444
3038	0.941585444
3039	0.941585444
3040	0.941585444
3041	0.941585444
3042	0.941585444
3043	0.941585444
3044	0.941585444
3045	0.941585444
3046	0.942675824
3047	0.942675824
3048	0.942675824
3049	0.942675824
3050	0.942675824
3051	0.943747066
3052	0.943747066
3053	0.943747066
3054	0.943747066
3055	0.943747066
3056	0.943747066
3057	0.943747066
3058	0.943747066
3059	0.943747066
3060	0.943747066
3061	0.943747066
3062	0.944799462
3063	0.944799462
3064	0.944799462
3065	0.944799462
3066	0.944799462
3067	0.944799462
3068	0.944799462
3069	0.944799462
3070	0.944799462
3071	0.944799462
3072	0.944799462
3073	0.9458333
3074	0.9458333
3075	0.9458333
3076	0.9458333
3077	0.9458333
3078	0.9458333
3079	0.9458333
3080	0.9458333
3081	0.9458333
3082	0.9458333
3083	0.9458333
3084	0.946848864
3085	0.946848864
3086	0.946848864
3087	0.946848864
3088	0.946848864
3089	0.946848864
3090	0.946848864
3091	0.946848864
3092	0.946848864
3093	0.946848864
3094	0.946848864
3095	0.946848864
3096	0.946848864
3097	0.947846437
3098	0.947846437
3099	0.947846437
3100	0.947846437
3101	0.947846437
3102	0.947846437
3103	0.947846437
3104	0.947846437
3105	0.948826299
3106	0.948826299
3107	0.948826299
3108	0.948826299
3109	0.948826299
3110	0.948826299
3111	0.948826299
3112	0.948826299
3113	0.948826299
3114	0.948826299
3115	0.949788727
3116	0.949788727
3117	0.949788727
3118	0.949788727
3119	0.950733994
3120	0.950733994
3121	0.950733994
3122	0.950733994
3123	0.950733994
3124	0.950733994
3125	0.950733994
3126	0.950733994
3127	0.950733994
3128	0.950733994
3129	0.950733994
3130	0.950733994
3131	0.950733994
3132	0.950733994
3133	0.950733994
3134	0.950733994
3135	0.950733994
3136	0.951662371
3137	0.951662371
3138	0.951662371
3139	0.951662371
3140	0.951662371
3141	0.951662371
3142	0.952574127
3143	0.952574127
3144	0.952574127
3145	0.952574127
3146	0.952574127
3147	0.952574127
3148	0.952574127
3149	0.952574127
3150	0.952574127
3151	0.952574127
3152	0.953469525
3153	0.953469525
3154	0.953469525
3155	0.953469525
3156	0.953469525
3157	0.954348829
3158	0.954348829
3159	0.954348829
3160	0.954348829
3161	0.954348829
3162	0.954348829
3163	0.955212297
3164	0.955212297
3165	0.955212297
3166	0.955212297
3167	0.955212297
3168	0.955212297
3169	0.955212297
3170	0.955212297
3171	0.955212297
3172	0.955212297
3173	0.955212297
3174	0.956060185
3175	0.956060185
3176	0.956060185
3177	0.956892745
3178	0.956892745
3179	0.956892745
3180	0.956892745
3181	0.956892745
3182	0.956892745
3183	0.956892745
3184	0.957710228
3185	0.957710228
3186	0.957710228
3187	0.957710228
3188	0.957710228
3189	0.957710228
3190	0.957710228
3191	0.957710228
3192	0.957710228
3193	0.957710228
3194	0.958512881
3195	0.958512881
3196	0.958512881
3197	0.958512881
3198	0.958512881
3199	0.958512881
3200	0.958512881
3201	0.958512881
3202	0.958512881
3203	0.958512881
3204	0.958512881
3205	0.958512881
3206	0.959300946
3207	0.959300946
3208	0.959300946
3209	0.959300946
3210	0.959300946
3211	0.959300946
3212	0.959300946
3213	0.959300946
3214	0.959300946
3215	0.959300946
3216	0.959300946
3217	0.959300946
3218	0.959300946
3219	0.959300946
3220	0.960074666
3221	0.960074666
3222	0.960074666
3223	0.960074666
3224	0.960074666
3225	0.960074666
3226	0.960074666
3227	0.960074666
3228	0.960834277
3229	0.960834277
3230	0.960834277
3231	0.960834277
3232	0.960834277
3233	0.960834277
3234	0.960834277
3235	0.961580014
3236	0.961580014
3237	0.961580014
3238	0.961580014
3239	0.961580014
3240	0.961580014
3241	0.961580014
3242	0.961580014
3243	0.961580014
3244	0.962312109
3245	0.963030791
3246	0.963030791
3247	0.963030791
3248	0.963030791
3249	0.963030791
3250	0.963030791
3251	0.963030791
3252	0.963736284
3253	0.963736284
3254	0.963736284
3255	0.963736284
3256	0.963736284
3257	0.963736284
3258	0.963736284
3259	0.963736284
3260	0.963736284
3261	0.963736284
3262	0.963736284
3263	0.964428811
3264	0.964428811
3265	0.964428811
3266	0.964428811
3267	0.964428811
3268	0.964428811
3269	0.964428811
3270	0.964428811
3271	0.964428811
3272	0.964428811
3273	0.964428811
3274	0.965108591
3275	0.965108591
3276	0.965108591
3277	0.965108591
3278	0.965108591
3279	0.965108591
3280	0.965108591
3281	0.965775842
3282	0.965775842
3283	0.965775842
3284	0.965775842
3285	0.965775842
3286	0.965775842
3287	0.965775842
3288	0.966430777
3289	0.966430777
3290	0.966430777
3291	0.966430777
3292	0.966430777
3293	0.966430777
3294	0.966430777
3295	0.967073605
3296	0.967073605
3297	0.967073605
3298	0.967073605
3299	0.967073605
3300	0.967073605
3301	0.967073605
3302	0.967704535
3303	0.967704535
3304	0.967704535
3305	0.967704535
3306	0.967704535
3307	0.967704535
3308	0.968323772
3309	0.968323772
3310	0.968323772
3311	0.968323772
3312	0.968323772
3313	0.968323772
3314	0.968323772
3315	0.968323772
3316	0.968323772
3317	0.968931516
3318	0.968931516
3319	0.968931516
3320	0.968931516
3321	0.968931516
3322	0.968931516
3323	0.968931516
3324	0.968931516
3325	0.968931516
3326	0.969527967
3327	0.969527967
3328	0.969527967
3329	0.969527967
3330	0.969527967
3331	0.969527967
3332	0.97011332
3333	0.97011332
3334	0.97011332
3335	0.97011332
3336	0.97011332
3337	0.97011332
3338	0.970687769
3339	0.970687769
3340	0.970687769
3341	0.970687769
3342	0.970687769
3343	0.970687769
3344	0.971251504
3345	0.971251504
3346	0.971251504
3347	0.971251504
3348	0.971251504
3349	0.971251504
3350	0.971251504
3351	0.971251504
3352	0.971251504
3353	0.971251504
3354	0.971804712
3355	0.971804712
3356	0.971804712
3357	0.971804712
3358	0.971804712
3359	0.971804712
3360	0.971804712
3361	0.972347578
3362	0.972347578
3363	0.972347578
3364	0.972347578
3365	0.972880283
3366	0.972880283
3367	0.972880283
3368	0.972880283
3369	0.972880283
3370	0.972880283
3371	0.972880283
3372	0.973403006
3373	0.973403006
3374	0.973403006
3375	0.973403006
3376	0.973403006
3377	0.973403006
3378	0.973915925
3379	0.973915925
3380	0.973915925
3381	0.973915925
3382	0.973915925
3383	0.973915925
3384	0.974419212
3385	0.974419212
3386	0.974419212
3387	0.974419212
3388	0.974419212
3389	0.974419212
3390	0.974419212
3391	0.974419212
3392	0.974913038
3393	0.974913038
3394	0.974913038
3395	0.974913038
3396	0.974913038
3397	0.974913038
3398	0.974913038
3399	0.974913038
3400	0.975397572
3401	0.975397572
3402	0.975397572
3403	0.975397572
3404	0.975397572
3405	0.975872979
3406	0.975872979
3407	0.975872979
3408	0.975872979
3409	0.975872979
3410	0.975872979
3411	0.975872979
3412	0.976339422
3413	0.976339422
3414	0.976339422
3415	0.976339422
3416	0.976339422
3417	0.976797062
3418	0.976797062
3419	0.976797062
3420	0.976797062
3421	0.976797062
3422	0.976797062
3423	0.976797062
3424	0.977246057
3425	0.977246057
3426	0.977246057
3427	0.977246057
3428	0.977246057
3429	0.977686561
3430	0.977686561
3431	0.977686561
3432	0.977686561
3433	0.977686561
3434	0.978118729
3435	0.978118729
3436	0.978118729
3437	0.978118729
3438	0.978118729
3439	0.978118729
3440	0.978118729
3441	0.978118729
3442	0.97854271
3443	0.97854271
3444	0.97854271
3445	0.97854271
3446	0.97854271
3447	0.97854271
3448	0.97854271
3449	0.978958653
3450	0.978958653
3451	0.978958653
3452	0.978958653
3453	0.978958653
3454	0.978958653
3455	0.978958653
3456	0.978958653
3457	0.979366703
3458	0.979366703
3459	0.979366703
3460	0.979366703
3461	0.979366703
3462	0.979366703
3463	0.979366703
3464	0.979366703
3465	0.979366703
3466	0.979767003
3467	0.979767003
3468	0.979767003
3469	0.979767003
3470	0.979767003
3471	0.979767003
3472	0.979767003
3473	0.979767003
3474	0.979767003
3475	0.979767003
3476	0.979767003
3477	0.979767003
3478	0.979767003
3479	0.979767003
3480	0.979767003
3481	0.979767003
3482	0.979767003
3483	0.980159694
3484	0.980159694
3485	0.980159694
3486	0.980159694
3487	0.980544915
3488	0.980544915
3489	0.980544915
3490	0.980544915
3491	0.980544915
3492	0.980544915
3493	0.980544915
3494	0.980922803
3495	0.980922803
3496	0.980922803
3497	0.980922803
3498	0.980922803
3499	0.980922803
3500	0.980922803
3501	0.980922803
3502	0.980922803
3503	0.980922803
3504	0.98129349
3505	0.98129349
3506	0.98129349
3507	0.98129349
3508	0.98129349
3509	0.98129349
3510	0.98129349
3511	0.98129349
3512	0.98129349
3513	0.981657109
3514	0.981657109
3515	0.981657109
3516	0.981657109
3517	0.981657109
3518	0.98201379
3519	0.98201379
3520	0.98201379
3521	0.98201379
3522	0.98201379
3523	0.98201379
3524	0.98201379
3525	0.98201379
3526	0.98201379
3527	0.98201379
3528	0.98201379
3529	0.98236366
3530	0.98236366
3531	0.98236366
3532	0.98236366
3533	0.98236366
3534	0.98236366
3535	0.98236366
3536	0.98236366
3537	0.98236366
3538	0.98236366
3539	0.982706843
3540	0.982706843
3541	0.982706843
3542	0.982706843
3543	0.982706843
3544	0.982706843
3545	0.982706843
3546	0.982706843
3547	0.982706843
3548	0.982706843
3549	0.982706843
3550	0.982706843
3551	0.982706843
3552	0.982706843
3553	0.983043464
3554	0.983043464
3555	0.983043464
3556	0.983043464
3557	0.983043464
3558	0.983043464
3559	0.983043464
3560	0.983043464
3561	0.983373644
3562	0.983373644
3563	0.983373644
3564	0.983373644
3565	0.983697501
3566	0.983697501
3567	0.983697501
3568	0.983697501
3569	0.983697501
3570	0.983697501
3571	0.983697501
3572	0.984015152
3573	0.984015152
3574	0.984015152
3575	0.984015152
3576	0.984326712
3577	0.984326712
3578	0.984326712
3579	0.984326712
3580	0.984326712
3581	0.984326712
3582	0.984632294
3583	0.984632294
3584	0.984632294
3585	0.984632294
3586	0.984632294
3587	0.984632294
3588	0.984632294
3589	0.984632294
3590	0.984632294
3591	0.984632294
3592	0.984632294
3593	0.98493201
3594	0.98493201
3595	0.98493201
3596	0.98493201
3597	0.98493201
3598	0.98493201
3599	0.98493201
3600	0.98493201
3601	0.98493201
3602	0.98493201
3603	0.98493201
3604	0.98493201
3605	0.98493201
3606	0.98493201
3607	0.985225968
3608	0.985225968
3609	0.985225968
3610	0.985225968
3611	0.985514276
3612	0.985514276
3613	0.985514276
3614	0.985514276
3615	0.985514276
3616	0.985514276
3617	0.985797039
3618	0.985797039
3619	0.985797039
3620	0.985797039
3621	0.985797039
3622	0.985797039
3623	0.985797039
3624	0.98607436
3625	0.98607436
3626	0.98607436
3627	0.98607436
3628	0.98607436
3629	0.98607436
3630	0.98607436
3631	0.98607436
3632	0.98607436
3633	0.98607436
3634	0.98607436
3635	0.986346341
3636	0.986346341
3637	0.986346341
3638	0.986346341
3639	0.986346341
3640	0.986346341
3641	0.986874682
3642	0.986874682
3643	0.986874682
3644	0.986874682
3645	0.986874682
3646	0.986874682
3647	0.986874682
3648	0.986874682
3649	0.987131236
3650	0.987131236
3651	0.987131236
3652	0.987131236
3653	0.987131236
3654	0.987131236
3655	0.987382839
3656	0.987382839
3657	0.987382839
3658	0.987382839
3659	0.987382839
3660	0.987629585
3661	0.987629585
3662	0.987629585
3663	0.987629585
3664	0.987871565
3665	0.987871565
3666	0.987871565
3667	0.987871565
3668	0.987871565
3669	0.987871565
3670	0.988108868
3671	0.988108868
3672	0.988108868
3673	0.988108868
3674	0.988108868
3675	0.988108868
3676	0.988108868
3677	0.988108868
3678	0.988108868
3679	0.988108868
3680	0.988108868
3681	0.988108868
3682	0.988108868
3683	0.988108868
3684	0.988341583
3685	0.988341583
3686	0.988341583
3687	0.988341583
3688	0.988341583
3689	0.988341583
3690	0.988569797
3691	0.988569797
3692	0.988569797
3693	0.988569797
3694	0.988569797
3695	0.988569797
3696	0.988569797
3697	0.988569797
3698	0.988569797
3699	0.988569797
3700	0.988569797
3701	0.988793594
3702	0.988793594
3703	0.988793594
3704	0.988793594
3705	0.988793594
3706	0.988793594
3707	0.988793594
3708	0.988793594
3709	0.988793594
3710	0.988793594
3711	0.988793594
3712	0.989013057
3713	0.989013057
3714	0.989013057
3715	0.989013057
3716	0.989013057
3717	0.98922827
3718	0.98922827
3719	0.98922827
3720	0.98922827
3721	0.98922827
3722	0.98922827
3723	0.98922827
3724	0.989439312
3725	0.989439312
3726	0.989439312
3727	0.989439312
3728	0.989439312
3729	0.989439312
3730	0.989439312
3731	0.989439312
3732	0.989439312
3733	0.989439312
3734	0.989439312
3735	0.989439312
3736	0.989439312
3737	0.989646262
3738	0.989646262
3739	0.989646262
3740	0.989646262
3741	0.989646262
3742	0.989849199
3743	0.989849199
3744	0.989849199
3745	0.989849199
3746	0.989849199
3747	0.989849199
3748	0.990048198
3749	0.990048198
3750	0.990048198
3751	0.990243334
3752	0.990243334
3753	0.990243334
3754	0.990243334
3755	0.990243334
3756	0.990243334
3757	0.990434681
3758	0.990434681
3759	0.990434681
3760	0.990434681
3761	0.990434681
3762	0.990434681
3763	0.990622311
3764	0.990622311
3765	0.990622311
3766	0.990806295
3767	0.990806295
3768	0.990806295
3769	0.990806295
3770	0.990806295
3771	0.990806295
3772	0.990986701
3773	0.990986701
3774	0.990986701
3775	0.990986701
3776	0.990986701
3777	0.9911636
3778	0.9911636
3779	0.9911636
3780	0.9911636
3781	0.9911636
3782	0.9911636
3783	0.9911636
3784	0.991507137
3785	0.991507137
3786	0.991507137
3787	0.991507137
3788	0.991507137
3789	0.991673907
3790	0.991673907
3791	0.991673907
3792	0.991673907
3793	0.991673907
3794	0.991673907
3795	0.991837429
3796	0.991837429
3797	0.991837429
3798	0.991837429
3799	0.991837429
3800	0.991837429
3801	0.991997765
3802	0.991997765
3803	0.991997765
3804	0.991997765
3805	0.992154977
3806	0.992154977
3807	0.992154977
3808	0.992154977
3809	0.992154977
3810	0.992154977
3811	0.992154977
3812	0.992309124
3813	0.992309124
3814	0.992309124
3815	0.992309124
3816	0.992309124
3817	0.992460265
3818	0.992460265
3819	0.992460265
3820	0.992460265
3821	0.992460265
3822	0.992460265
3823	0.992460265
3824	0.992460265
3825	0.992460265
3826	0.992460265
3827	0.992460265
3828	0.992460265
3829	0.992460265
3830	0.992460265
3831	0.992460265
3832	0.992460265
3833	0.992460265
3834	0.992460265
3835	0.992460265
3836	0.992460265
3837	0.992460265
3838	0.992460265
3839	0.992460265
3840	0.992460265
3841	0.992460265
3842	0.992460265
3843	0.992460265
3844	0.992460265
3845	0.992460265
3846	0.992460265
3847	0.992460265
3848	0.992460265
3849	0.992460265
3850	0.992460265
3851	0.992460265
3852	0.992460265
3853	0.992460265
3854	0.992460265
3855	0.992460265
3856	0.992460265
3857	0.992460265
3858	0.992460265
3859	0.992460265
3860	0.992460265
3861	0.992460265
3862	0.992460265
3863	0.992460265
3864	0.992460265
3865	0.992460265
3866	0.992460265
3867	0.992460265
3868	0.992460265
3869	0.992460265
3870	0.992460265
3871	0.992460265
3872	0.992460265
3873	0.992460265
3874	0.992460265
3875	0.992460265
3876	0.992460265
3877	0.992460265
3878	0.992460265
3879	0.992460265
3880	0.992460265
3881	0.992460265
3882	0.992460265
3883	0.992460265
3884	0.992460265
3885	0.992460265
3886	0.992460265
3887	0.992460265
3888	0.992460265
3889	0.992460265
3890	0.992460265
3891	0.992460265
3892	0.992460265
3893	0.992460265
3894	0.992460265
3895	0.992460265
3896	0.992460265
3897	0.992460265
3898	0.992460265
3899	0.992460265
3900	0.992460265
3901	0.992460265
3902	0.992460265
3903	0.992460265
3904	0.992460265
3905	0.992460265
3906	0.992460265
3907	0.992460265
3908	0.992460265
3909	0.992460265
3910	0.992460265
3911	0.992460265
3912	0.992460265
3913	0.992460265
3914	0.992460265
3915	0.992460265
3916	0.992460265
3917	0.992460265
3918	0.992460265
3919	0.992460265
3920	0.992460265
3921	0.992460265
3922	0.992460265
3923	0.992460265
3924	0.992460265
3925	0.992460265
3926	0.992460265
3927	0.992460265
3928	0.992460265
3929	0.992460265
3930	0.992460265
3931	0.992460265
3932	0.992460265
3933	0.992460265
3934	0.992460265
3935	0.992460265
3936	0.992460265
3937	0.992460265
3938	0.992460265
3939	0.992460265
3940	0.992460265
3941	0.992460265
3942	0.992460265
3943	0.992460265
3944	0.992460265
3945	0.992460265
3946	0.992460265
3947	0.992460265
3948	0.992460265
3949	0.992460265
3950	0.992460265
3951	0.992460265
3952	0.992608459
3953	0.992608459
3954	0.992608459
3955	0.99275376
3956	0.99275376
3957	0.99275376
3958	0.99275376
3959	0.99275376
3960	0.99275376
3961	0.99275376
3962	0.992896226
3963	0.992896226
3964	0.992896226
3965	0.992896226
3966	0.992896226
3967	0.992896226
3968	0.992896226
3969	0.992896226
3970	0.992896226
3971	0.992896226
3972	0.993035911
3973	0.993035911
3974	0.993035911
3975	0.993035911
3976	0.993035911
3977	0.993172868
3978	0.993172868
3979	0.993172868
3980	0.993172868
3981	0.993172868
3982	0.993307149
3983	0.993307149
3984	0.993307149
3985	0.993307149
3986	0.993307149
3987	0.993307149
3988	0.993307149
3989	0.993438807
3990	0.993438807
3991	0.993438807
3992	0.993438807
3993	0.993567892
3994	0.993567892
3995	0.993567892
3996	0.993567892
3997	0.993567892
3998	0.993567892
3999	0.993567892
4000	0.993694453
4001	0.993694453
4002	0.993694453
4003	0.993694453
4004	0.993694453
4005	0.993818539
4006	0.993818539
4007	0.993940199
4008	0.993940199
4009	0.993940199
4010	0.994059478
4011	0.994059478
4012	0.994059478
4013	0.994059478
4014	0.994059478
4015	0.994176423
4016	0.994176423
4017	0.994176423
4018	0.994176423
4019	0.994176423
4020	0.994176423
4021	0.994291079
4022	0.994291079
4023	0.994291079
4024	0.994291079
4025	0.994291079
4026	0.994291079
4027	0.994291079
4028	0.994403491
4029	0.994403491
4030	0.994403491
4031	0.994403491
4032	0.994403491
4033	0.994403491
4034	0.994513701
4035	0.994513701
4036	0.994513701
4037	0.994513701
4038	0.994513701
4039	0.994513701
4040	0.994621753
4041	0.994621753
4042	0.994621753
4043	0.994621753
4044	0.994621753
4045	0.994727688
4046	0.994727688
4047	0.994727688
4048	0.994727688
4049	0.994831547
4050	0.994831547
4051	0.994831547
4052	0.994831547
4053	0.994831547
4054	0.994831547
4055	0.994831547
4056	0.994831547
4057	0.994831547
4058	0.994831547
4059	0.994831547
4060	0.994831547
4061	0.994831547
4062	0.994831547
4063	0.994831547
4064	0.994831547
4065	0.994831547
4066	0.994933371
4067	0.994933371
4068	0.994933371
4069	0.994933371
4070	0.994933371
4071	0.995033198
4072	0.995033198
4073	0.995033198
4074	0.995033198
4075	0.995033198
4076	0.995033198
4077	0.995131069
4078	0.995131069
4079	0.995131069
4080	0.995131069
4081	0.99522702
4082	0.99522702
4083	0.99522702
4084	0.99522702
4085	0.99522702
4086	0.995321089
4087	0.995321089
4088	0.995321089
4089	0.995321089
4090	0.995321089
4091	0.995413313
4092	0.995413313
4093	0.995413313
4094	0.995413313
4095	0.995413313
4096	0.995413313
4097	0.995413313
4098	0.995503727
4099	0.995503727
4100	0.995503727
4101	0.995503727
4102	0.995503727
4103	0.995503727
4104	0.995592367
4105	0.995592367
4106	0.995592367
4107	0.995592367
4108	0.995592367
4109	0.995592367
4110	0.995592367
4111	0.995592367
4112	0.995592367
4113	0.995679266
4114	0.995679266
4115	0.995679266
4116	0.995679266
4117	0.995679266
4118	0.995679266
4119	0.99576446
4120	0.99576446
4121	0.99576446
4122	0.99576446
4123	0.995847981
4124	0.995847981
4125	0.995847981
4126	0.995847981
4127	0.995847981
4128	0.995929862
4129	0.995929862
4130	0.995929862
4131	0.996010135
4132	0.996010135
4133	0.996010135
4134	0.996010135
4135	0.996010135
4136	0.996010135
4137	0.996010135
4138	0.996010135
4139	0.996010135
4140	0.996010135
4141	0.996010135
4142	0.99608883
4143	0.99608883
4144	0.99608883
4145	0.99608883
4146	0.99608883
4147	0.99608883
4148	0.99608883
4149	0.99608883
4150	0.99616598
4151	0.99616598
4152	0.99616598
4153	0.99616598
4154	0.99616598
4155	0.99616598
4156	0.996241613
4157	0.996241613
4158	0.996241613
4159	0.996241613
4160	0.996241613
4161	0.996241613
4162	0.996241613
4163	0.996241613
4164	0.996241613
4165	0.996241613
4166	0.99631576
4167	0.99631576
4168	0.99631576
4169	0.99631576
4170	0.99631576
4171	0.996388449
4172	0.996388449
4173	0.996388449
4174	0.996388449
4175	0.996388449
4176	0.996388449
4177	0.996388449
4178	0.996388449
4179	0.99645971
4180	0.99645971
4181	0.99645971
4182	0.99645971
4183	0.99645971
4184	0.99645971
4185	0.99645971
4186	0.99645971
4187	0.99645971
4188	0.99645971
4189	0.996529569
4190	0.996529569
4191	0.996529569
4192	0.996529569
4193	0.996598054
4194	0.996598054
4195	0.996598054
4196	0.996598054
4197	0.996598054
4198	0.996598054
4199	0.996598054
4200	0.996598054
4201	0.996665193
4202	0.996665193
4203	0.996665193
4204	0.996665193
4205	0.996665193
4206	0.996665193
4207	0.996665193
4208	0.996665193
4209	0.99673101
4210	0.99673101
4211	0.99673101
4212	0.99673101
4213	0.99673101
4214	0.99673101
4215	0.99673101
4216	0.99673101
4217	0.99673101
4218	0.99673101
4219	0.996795533
4220	0.996795533
4221	0.996795533
4222	0.996795533
4223	0.996795533
4224	0.996858787
4225	0.996858787
4226	0.996858787
4227	0.996858787
4228	0.996858787
4229	0.996858787
4230	0.996858787
4231	0.996858787
4232	0.996858787
4233	0.996858787
4234	0.996858787
4235	0.996858787
4236	0.996920795
4237	0.996920795
4238	0.996920795
4239	0.996981584
4240	0.996981584
4241	0.996981584
4242	0.996981584
4243	0.996981584
4244	0.996981584
4245	0.997041175
4246	0.997041175
4247	0.997041175
4248	0.997041175
4249	0.997041175
4250	0.997099594
4251	0.997099594
4252	0.997099594
4253	0.997099594
4254	0.997099594
4255	0.997099594
4256	0.997156863
4257	0.997156863
4258	0.997156863
4259	0.997156863
4260	0.997156863
4261	0.997156863
4262	0.997156863
4263	0.997156863
4264	0.997156863
4265	0.997156863
4266	0.997156863
4267	0.997156863
4268	0.997213004
4269	0.997213004
4270	0.997213004
4271	0.997213004
4272	0.997213004
4273	0.997213004
4274	0.997213004
4275	0.997213004
4276	0.997213004
4277	0.997213004
4278	0.997268039
4279	0.997268039
4280	0.997268039
4281	0.997268039
4282	0.997268039
4283	0.997268039
4284	0.997268039
4285	0.997268039
4286	0.997321991
4287	0.997321991
4288	0.997321991
4289	0.997321991
4290	0.997321991
4291	0.997321991
4292	0.99737488
4293	0.99737488
4294	0.99737488
4295	0.99737488
4296	0.99737488
4297	0.99737488
4298	0.99737488
4299	0.99737488
4300	0.99737488
4301	0.99737488
4302	0.99737488
4303	0.99737488
4304	0.99737488
4305	0.99737488
4306	0.99737488
4307	0.99737488
4308	0.997426727
4309	0.997426727
4310	0.997426727
4311	0.997426727
4312	0.997426727
4313	0.997426727
4314	0.997426727
4315	0.997426727
4316	0.997426727
4317	0.997426727
4318	0.997426727
4319	0.997477553
4320	0.997477553
4321	0.997477553
4322	0.997477553
4323	0.997477553
4324	0.997477553
4325	0.997477553
4326	0.997477553
4327	0.997477553
4328	0.997477553
4329	0.997477553
4330	0.997527377
4331	0.997527377
4332	0.997527377
4333	0.997527377
4334	0.997527377
4335	0.997527377
4336	0.997527377
4337	0.997527377
4338	0.997527377
4339	0.997527377
4340	0.997527377
4341	0.997527377
4342	0.997527377
4343	0.997527377
4344	0.997527377
4345	0.997527377
4346	0.997527377
4347	0.997527377
4348	0.997527377
4349	0.997527377
4350	0.997527377
4351	0.997527377
4352	0.997527377
4353	0.997527377
4354	0.997527377
4355	0.997527377
4356	0.997527377
4357	0.997527377
4358	0.997527377
4359	0.997527377
4360	0.997527377
4361	0.997527377
4362	0.997527377
4363	0.997527377
4364	0.997527377
4365	0.997527377
4366	0.997527377
4367	0.997527377
4368	0.997527377
4369	0.997527377
4370	0.997527377
4371	0.997527377
4372	0.997527377
4373	0.997527377
4374	0.997527377
4375	0.997527377
4376	0.997527377
4377	0.997527377
4378	0.997527377
4379	0.997527377
4380	0.997527377
4381	0.997527377
4382	0.997527377
4383	0.997527377
4384	0.997527377
4385	0.997527377
4386	0.997527377
4387	0.997527377
4388	0.997527377
4389	0.997527377
4390	0.997527377
4391	0.997527377
4392	0.997527377
4393	0.997527377
4394	0.997527377
4395	0.997527377
4396	0.997527377
4397	0.997527377
4398	0.997527377
4399	0.997527377
4400	0.997527377
4401	0.997527377
4402	0.997527377
4403	0.997527377
4404	0.997527377
4405	0.997527377
4406	0.997527377
4407	0.997527377
4408	0.997527377
4409	0.997527377
4410	0.997527377
4411	0.997527377
4412	0.997527377
4413	0.997527377
4414	0.997527377
4415	0.997527377
4416	0.997527377
4417	0.997527377
4418	0.997527377
4419	0.997527377
4420	0.997527377
4421	0.997527377
4422	0.997527377
4423	0.997527377
4424	0.997527377
4425	0.997527377
4426	0.997527377
4427	0.997527377
4428	0.997527377
4429	0.997527377
4430	0.997527377
4431	0.997527377
4432	0.997527377
4433	0.997527377
4434	0.997527377
4435	0.997527377
4436	0.997527377
4437	0.997527377
4438	0.997527377
4439	0.997527377
4440	0.997527377
4441	0.997527377
4442	0.997527377
4443	0.997527377
4444	0.997527377
4445	0.997527377
4446	0.997527377
4447	0.997527377
4448	0.997527377
4449	0.997527377
4450	0.997527377
4451	0.997527377
4452	0.997527377
4453	0.997527377
4454	0.997527377
4455	0.997527377
4456	0.997527377
4457	0.997527377
4458	0.997527377
4459	0.997527377
4460	0.997527377
4461	0.997527377
4462	0.997527377
4463	0.997527377
4464	0.997527377
4465	0.997527377
4466	0.997527377
4467	0.997527377
4468	0.997527377
4469	0.997527377
4470	0.997527377
4471	0.997527377
4472	0.997527377
4473	0.997527377
4474	0.997527377
4475	0.997527377
4476	0.997527377
4477	0.997527377
4478	0.997527377
4479	0.997527377
4480	0.997527377
4481	0.997527377
4482	0.997527377
4483	0.997527377
4484	0.997527377
4485	0.997527377
4486	0.997527377
4487	0.997527377
4488	0.997527377
4489	0.997527377
4490	0.997527377
4491	0.997527377
4492	0.997527377
4493	0.997527377
4494	0.997527377
4495	0.997527377
4496	0.997527377
4497	0.997527377
4498	0.997527377
4499	0.997527377
4500	0.997527377
4501	0.997527377
4502	0.997527377
4503	0.997527377
4504	0.997527377
4505	0.997527377
4506	0.997527377
4507	0.997527377
4508	0.997527377
4509	0.997527377
4510	0.997527377
4511	0.997527377
4512	0.997527377
4513	0.997527377
4514	0.997527377
4515	0.997527377
4516	0.997527377
4517	0.997527377
4518	0.997527377
4519	0.997527377
4520	0.997527377
4521	0.997527377
4522	0.997527377
4523	0.997527377
4524	0.997527377
4525	0.997527377
4526	0.997527377
4527	0.997527377
4528	0.997527377
4529	0.997527377
4530	0.997527377
4531	0.997527377
4532	0.997527377
4533	0.997527377
4534	0.997527377
4535	0.997527377
4536	0.997527377
4537	0.997527377
4538	0.997527377
4539	0.997527377
4540	0.997527377
4541	0.997527377
4542	0.997527377
4543	0.997527377
4544	0.997527377
4545	0.997527377
4546	0.997527377
4547	0.997527377
4548	0.997527377
4549	0.997527377
4550	0.997527377
4551	0.997527377
4552	0.997527377
4553	0.997527377
4554	0.997527377
4555	0.997527377
4556	0.997527377
4557	0.997527377
4558	0.997527377
4559	0.997527377
4560	0.997527377
4561	0.997527377
4562	0.997527377
4563	0.997527377
4564	0.997527377
4565	0.997527377
4566	0.997527377
4567	0.997527377
4568	0.997527377
4569	0.997527377
4570	0.997527377
4571	0.997527377
4572	0.997527377
4573	0.997527377
4574	0.997527377
4575	0.997527377
4576	0.997527377
4577	0.997527377
4578	0.997527377
4579	0.997527377
4580	0.997527377
4581	0.997527377
4582	0.997527377
4583	0.997527377
4584	0.997527377
4585	0.997527377
4586	0.997527377
4587	0.997527377
4588	0.997527377
4589	0.997527377
4590	0.997527377
4591	0.997527377
4592	0.997527377
4593	0.997527377
4594	0.997527377
4595	0.997527377
4596	0.997527377
4597	0.997527377
4598	0.997527377
4599	0.997527377
4600	0.997527377
4601	0.997527377
4602	0.997527377
4603	0.997527377
4604	0.997527377
4605	0.997527377
4606	0.997527377
4607	0.997527377
4608	0.997527377
4609	0.997527377
4610	0.997527377
4611	0.997527377
4612	0.997527377
4613	0.997527377
4614	0.997527377
4615	0.997527377
4616	0.997527377
4617	0.997527377
4618	0.997527377
4619	0.997527377
4620	0.997527377
4621	0.997527377
4622	0.997527377
4623	0.997527377
4624	0.997527377
4625	0.997527377
4626	0.997527377
4627	0.997527377
4628	0.997527377
4629	0.997527377
4630	0.997527377
4631	0.997527377
4632	0.997527377
4633	0.997527377
4634	0.997527377
4635	0.997527377
4636	0.997527377
4637	0.997527377
4638	0.997527377
4639	0.997527377
4640	0.997527377
4641	0.997527377
4642	0.997527377
4643	0.997527377
4644	0.997527377
4645	0.997527377
4646	0.997527377
4647	0.997527377
4648	0.997527377
4649	0.997527377
4650	0.997527377
4651	0.997527377
4652	0.997527377
4653	0.997527377
4654	0.997527377
4655	0.997527377
4656	0.997527377
4657	0.997527377
4658	0.997527377
4659	0.997527377
4660	0.997527377
4661	0.997527377
4662	0.997527377
4663	0.997527377
4664	0.997527377
4665	0.997527377
4666	0.997527377
4667	0.997527377
4668	0.997527377
4669	0.997527377
4670	0.997527377
4671	0.997527377
4672	0.997527377
4673	0.997527377
4674	0.997527377
4675	0.997527377
4676	0.997527377
4677	0.997527377
4678	0.997527377
4679	0.997527377
4680	0.997527377
4681	0.997527377
4682	0.997527377
4683	0.997527377
4684	0.997527377
4685	0.997527377
4686	0.997527377
4687	0.997527377
4688	0.997527377
4689	0.997527377
4690	0.997527377
4691	0.997527377
4692	0.997527377
4693	0.997527377
4694	0.997527377
4695	0.997527377
4696	0.997527377
4697	0.997527377
4698	0.997527377
4699	0.997527377
4700	0.997527377
4701	0.997527377
4702	0.997527377
4703	0.997527377
4704	0.997527377
4705	0.997527377
4706	0.997527377
4707	0.997527377
4708	0.997527377
4709	0.997527377
4710	0.997527377
4711	0.997527377
4712	0.997527377
4713	0.997527377
4714	0.997527377
4715	0.997527377
4716	0.997527377
4717	0.997527377
4718	0.997527377
4719	0.997527377
4720	0.997527377
4721	0.997527377
4722	0.997527377
4723	0.997527377
4724	0.997527377
4725	0.997527377
4726	0.997527377
4727	0.997527377
4728	0.997527377
4729	0.997527377
4730	0.997527377
4731	0.997527377
4732	0.997527377
4733	0.997527377
4734	0.997527377
4735	0.997527377
4736	0.997527377
4737	0.997527377
4738	0.997527377
4739	0.997527377
4740	0.997527377
4741	0.997527377
4742	0.997527377
4743	0.997527377
4744	0.997527377
4745	0.997527377
4746	0.997527377
4747	0.997527377
4748	0.997527377
4749	0.997527377
4750	0.997527377
4751	0.997527377
4752	0.997527377
4753	0.997527377
4754	0.997527377
4755	0.997527377
4756	0.997527377
4757	0.997527377
4758	0.997527377
4759	0.997527377
4760	0.997527377
4761	0.997527377
4762	0.997527377
4763	0.997527377
4764	0.997527377
4765	0.997527377
4766	0.997527377
4767	0.997527377
4768	0.997527377
4769	0.997527377
4770	0.997527377
4771	0.997527377
4772	0.997527377
4773	0.997527377
4774	0.997527377
4775	0.997527377
4776	0.997527377
4777	0.997527377
4778	0.997527377
4779	0.997527377
4780	0.997527377
4781	0.997527377
4782	0.997527377
4783	0.997527377
4784	0.997527377
4785	0.997527377
4786	0.997527377
4787	0.997527377
4788	0.997527377
4789	0.997527377
4790	0.997527377
4791	0.997527377
4792	0.997527377
4793	0.997527377
4794	0.997527377
4795	0.997527377
4796	0.997527377
4797	0.997527377
4798	0.997527377
4799	0.997527377
4800	0.997527377
4801	0.997527377
4802	0.997527377
4803	0.997527377
4804	0.997527377
4805	0.997527377
4806	0.997527377
4807	0.997527377
4808	0.997527377
4809	0.997527377
4810	0.997527377
4811	0.997527377
4812	0.997527377
4813	0.997527377
4814	0.997527377
4815	0.997527377
4816	0.997527377
4817	0.997527377
4818	0.997527377
4819	0.997527377
4820	0.997527377
4821	0.997527377
4822	0.997527377
4823	0.997527377
4824	0.997527377
4825	0.997527377
4826	0.997527377
4827	0.997527377
4828	0.997527377
4829	0.997527377
4830	0.997527377
4831	0.997527377
4832	0.997527377
4833	0.997527377
4834	0.997527377
4835	0.997527377
4836	0.997527377
4837	0.997527377
4838	0.997527377
4839	0.997527377
4840	0.997527377
4841	0.997527377
4842	0.997527377
4843	0.997527377
4844	0.997527377
4845	0.997527377
4846	0.997527377
4847	0.997527377
4848	0.997527377
4849	0.997527377
4850	0.997527377
4851	0.997527377
4852	0.997527377
4853	0.997527377
4854	0.997527377
4855	0.997527377
4856	0.997527377
4857	0.997527377
4858	0.997527377
4859	0.997527377
4860	0.997527377
4861	0.997527377
4862	0.997527377
4863	0.997527377
4864	0.997527377
4865	0.997527377
4866	0.997527377
4867	0.997527377
4868	0.997527377
4869	0.997527377
4870	0.997527377
4871	0.997527377
4872	0.997527377
4873	0.997527377
4874	0.997527377
4875	0.997527377
4876	0.997527377
4877	0.997527377
4878	0.997527377
4879	0.997527377
4880	0.997527377
4881	0.997527377
4882	0.997527377
4883	0.997527377
4884	0.997527377
4885	0.997527377
4886	0.997527377
4887	0.997527377
4888	0.997527377
4889	0.997527377
4890	0.997527377
4891	0.997527377
4892	0.997527377
4893	0.997527377
4894	0.997527377
4895	0.997527377


==> confidence_politi_bag.dat <==
1	0.008162571
2	0.008162571
3	0.008162571
4	0.008162571
5	0.008162571
6	0.008162571
7	0.008162571
8	0.008162571
9	0.008162571
10	0.008162571
11	0.008162571
12	0.008162571
13	0.008162571
14	0.008162571
15	0.008162571
16	0.008162571
17	0.008162571
18	0.008162571
19	0.008162571
20	0.008162571
21	0.008162571
22	0.008162571
23	0.008162571
24	0.109096821
25	0.109096821
26	0.109096821
27	0.109096821
28	0.136107891
29	0.218915077
30	0.242320361
31	0.251241852
32	0.289050497
33	0.311739392
34	0.319515339
35	0.319515339
36	0.346151304
37	0.373788042
38	0.379422532
39	0.425557483
40	0.425557483
41	0.431434701
42	0.431434701
43	0.434380675
44	0.437331292
45	0.443245647
46	0.476018415
47	0.482007772
48	0.505999712
49	0.511997697
50	0.514995502
51	0.517992228
52	0.520987661
53	0.529964052
54	0.541901494
55	0.541901494
56	0.541901494
57	0.541901494
58	0.544878892
59	0.550823865
60	0.550823865
61	0.568565299
62	0.571506429
63	0.583218549
64	0.5861325
65	0.606351149
66	0.609211737
67	0.612064837
68	0.612064837
69	0.637377557
70	0.648396894
71	0.669959082
72	0.672607017
73	0.677869926
74	0.683088095
75	0.693386592
76	0.698465216
77	0.698465216
78	0.70098652
79	0.70098652
80	0.705992638
81	0.705992638
82	0.723121805
83	0.723121805
84	0.730271404
85	0.730271404
86	0.741925398
87	0.744216385
88	0.746493983
89	0.746493983
90	0.753246004
91	0.759876035
92	0.770652635
93	0.772766709
94	0.77695346
95	0.783129896
96	0.789181707
97	0.798991
98	0.802817861
99	0.804710577
100	0.812143702
101	0.819357418
102	0.821126746
103	0.824624682
104	0.833133528
105	0.836443435
106	0.836443435
107	0.852204883
108	0.853709924
109	0.861045403
110	0.878681162
111	0.878681162
112	0.879954567
113	0.886149552
114	0.887354615
115	0.893214061
116	0.896599549
117	0.897706771
118	0.900965617
119	0.900965617
120	0.90619191
121	0.908212312
122	0.911169591
123	0.919531611
124	0.922155456
125	0.929563269
126	0.929563269
127	0.934868648
128	0.936314827
129	0.936314827
130	0.937731034
131	0.938428063
132	0.939800298
133	0.941805065
134	0.943747066
135	0.943747066
136	0.946241702
137	0.947449549
138	0.950357929
139	0.950357929
140	0.950357929
141	0.950357929
142	0.950357929
143	0.950921012
144	0.952574127
145	0.953646665
146	0.953646665
147	0.955212297
148	0.955722883
149	0.955722883
150	0.957221534
151	0.960074666
152	0.960074666
153	0.960984527
154	0.960984527
155	0.961431966
156	0.961874477
157	0.961874477
158	0.963172937
159	0.963172937
160	0.963596229
161	0.964428811
162	0.965243037
163	0.966039282
164	0.966430777
165	0.967200737
166	0.967579291
167	0.967579291
168	0.968323772
169	0.97011332
170	0.97011332
171	0.970459286
172	0.970801367
173	0.971804712
174	0.972454926
175	0.972774546
176	0.97309056
177	0.973403006
178	0.973403006
179	0.973403006
180	0.973711923
181	0.974319317
182	0.974617868
183	0.975204863
184	0.975493378
185	0.976339422
186	0.977156942
187	0.977156942
188	0.977156942
189	0.977423269
190	0.977686561
191	0.977946853
192	0.977946853
193	0.977946853
194	0.978458562
195	0.978710044
196	0.978958653
197	0.979204421
198	0.979687556
199	0.979924985
200	0.979924985
201	0.980621075
202	0.98129349
203	0.981512501
204	0.981728996
205	0.98236366
206	0.982774689
207	0.982774689
208	0.983176303
209	0.983568709
210	0.983568709
211	0.983761524
212	0.983952112
213	0.983952112
214	0.984510772
215	0.984692703
216	0.984872531
217	0.984872531
218	0.985225968
219	0.985225968
220	0.985399624
221	0.985908614
222	0.98607436
223	0.986238183
224	0.986238183
225	0.986400105
226	0.986874682
227	0.986874682
228	0.98733291
229	0.987629585
230	0.987919397
231	0.988061778
232	0.988061778
233	0.988061778
234	0.988061778
235	0.988061778
236	0.9882025
237	0.9882025
238	0.988614907
239	0.988614907
240	0.988614907
241	0.988749184
242	0.989013057
243	0.989013057
244	0.989013057
245	0.989013057
246	0.98914269
247	0.98914269
248	0.989270809
249	0.989397433
250	0.989522579
251	0.989522579
252	0.989768501
253	0.99000871
254	0.990126712
255	0.990243334
256	0.990358593
257	0.990472502
258	0.990585079
259	0.990696338
260	0.990806295
261	0.990914963
262	0.990914963
263	0.990914963
264	0.990914963
265	0.990914963
266	0.990914963
267	0.991128497
268	0.991233391
269	0.991337056
270	0.991540754
271	0.991540754
272	0.991640815
273	0.991640815
274	0.991640815
275	0.991739702
276	0.991739702
277	0.991739702
278	0.991837429
279	0.991837429
280	0.991837429
281	0.991837429
282	0.991837429
283	0.991837429
284	0.991837429
285	0.991837429
286	0.991837429
287	0.991837429
288	0.991837429
289	0.991837429
290	0.991837429
291	0.991837429
292	0.991837429
293	0.991837429
294	0.991837429
295	0.991837429
296	0.991837429
297	0.991837429
298	0.991837429
299	0.991837429
300	0.991837429
301	0.991837429
302	0.991837429
303	0.991837429
304	0.991837429
305	0.991837429
306	0.991837429
307	0.991837429
308	0.991837429
309	0.991837429
310	0.991837429
311	0.991837429
312	0.991837429
313	0.991837429
314	0.991837429
315	0.991837429
316	0.991837429
317	0.991837429
318	0.991837429
319	0.991837429
320	0.991837429
321	0.991837429
322	0.991837429
323	0.991837429
324	0.991837429
325	0.991837429
326	0.991837429
327	0.991837429
328	0.991837429
329	0.991837429
330	0.991837429
331	0.991837429
332	0.991837429
333	0.991837429
334	0.991837429
335	0.991837429
336	0.991837429
337	0.991837429
338	0.991837429
339	0.991837429
340	0.991837429
341	0.991837429
342	0.991837429
343	0.991837429
344	0.991837429
345	0.991837429
346	0.991837429
347	0.991837429
348	0.991837429
349	0.991837429
350	0.991837429
351	0.991837429
352	0.991837429
353	0.991837429
354	0.991837429
355	0.991837429
356	0.991837429
357	0.991837429
358	0.991837429
359	0.991837429
360	0.991837429
361	0.991837429
362	0.991837429
363	0.991837429
364	0.991837429
365	0.991837429
366	0.991837429
367	0.991837429
368	0.991837429
369	0.991837429
370	0.991837429
371	0.991837429
372	0.991837429
373	0.991837429
374	0.991837429
375	0.991837429
376	0.991837429
377	0.991837429
378	0.991837429
379	0.991837429
380	0.991837429
381	0.991837429
382	0.991837429
383	0.991837429
384	0.991837429
385	0.991837429
386	0.991837429
387	0.991837429
388	0.991837429
389	0.991837429
390	0.991837429
391	0.991837429

